KK Gravitons at LHC2

In this work we study constraints from new searches for heavy particles at the LHC on the allowed masses and couplings of a KK Graviton in a holographic composite Higgs model. Keeping new electroweak states heavy such that electroweak precision tests are satisfied, we control the mass of the lightest KK graviton using a brane kinetic term. With this we study KK graviton masses from 0.5-3 TeV. In our analysis we also employ Little Randall-Sundrum (RS) Models, characterised by a lower UV scale in the 5D model which in turn implies modified couplings to massless bulk fields. Viewing this scenario as a strongly coupled 4D theory with a composite Higgs boson, the KK graviton is interpreted as a composite spin-2 state and the varying UV scale corresponds to a varying intermediate scale between the cutoff of the low energy effective theory and the Planck scale. We find that KK gravitons with masses in the range 0.5-3 TeV are compatible with current collider constraints, where the most promising channels for detecting these states are the di-photon and ZZ channels. A detection is more likely in the little RS models, in which the dual gauge theory has a larger number of colours than in traditional RS models.

==> 1_mx1000.csv <==
x,gamgam1,ww1,zz1,hh1,gamgam2,ww2,zz2,hh2
1.56,1.01,1.316,1.418,2.336,0.602,1.52,0.908,1.622
2.12,1.316,1.622,1.622,2.54,0.602,1.826,1.112,1.928
2.68,1.622,1.826,1.928,2.846,0.806,2.03,1.214,2.234
3.24,2.03,2.03,2.132,3.05,0.908,2.234,1.418,2.438
3.8,2.438,2.132,2.336,,1.112,2.438,1.52,2.642
4.36,2.846,2.336,2.438,,1.316,2.642,1.622,2.948
4.92,3.254,2.54,2.642,,1.52,2.846,1.724,3.254
5.48,,2.744,2.846,,1.724,3.05,1.826,
6.04,,2.846,3.05,,2.03,,2.03,
6.6,,3.05,,,2.234,,2.132,
7.16,,,,,2.438,,2.234,
7.72,,,,,2.744,,2.336,
8.28,,,,,2.948,,2.438,
8.84,,,,,3.152,,2.54,
9.4,,,,,,,2.642,
9.96,,,,,,,2.744,
10.52,,,,,,,2.846,
11.08,,,,,,,2.948,
11.64,,,,,,,3.05,
12.2,,,,,,,,
12.76,,,,,,,,
13.32,,,,,,,,
13.88,,,,,,,,
14.44,,,,,,,,
15,,,,,,,,

==> 1_mx1250.csv <==
x,gamgam1,ww1,gamgam2,ww2,zz2,hh2
1.56,1.112,2.336,0.602,1.622,1.418,1.724
2.12,1.52,2.642,0.704,1.928,1.622,2.132
2.68,1.928,3.05,0.908,2.132,1.826,2.336
3.24,2.438,,1.112,2.438,2.03,2.642
3.8,2.948,,1.316,2.642,2.234,2.846
4.36,3.458,,1.52,2.846,2.438,3.05
4.92,,,1.826,3.05,2.642,
5.48,,,2.03,,2.744,
6.04,,,2.336,,2.948,
6.6,,,2.642,,3.152,
7.16,,,2.846,,,
7.72,,,3.05,,,
8.28,,,,,,
8.84,,,,,,
9.4,,,,,,
9.96,,,,,,
10.52,,,,,,
11.08,,,,,,
11.64,,,,,,
12.2,,,,,,
12.76,,,,,,
13.32,,,,,,
13.88,,,,,,
14.44,,,,,,
15,,,,,,

==> 1_mx1500.csv <==
x,gamgam1,ww1,gamgam2,ww2,zz2,hh2
1.56,1.418,2.642,0.602,1.826,1.112,2.132
2.12,1.928,3.05,0.704,2.03,1.316,2.54
2.68,2.438,,0.908,2.336,1.418,2.846
3.24,3.05,,1.112,2.642,1.622,3.22
3.8,,,1.316,2.846,1.724,
4.36,,,1.52,3.05,1.928,
4.92,,,1.724,,2.03,
5.48,,,2.03,,2.132,
6.04,,,2.234,,2.336,
6.6,,,2.54,,2.438,
7.16,,,2.846,,2.54,
7.72,,,3.05,,2.642,
8.28,,,,,2.846,
8.84,,,,,2.948,
9.4,,,,,3.05,
9.96,,,,,,
10.52,,,,,,
11.08,,,,,,
11.64,,,,,,
12.2,,,,,,
12.76,,,,,,
13.32,,,,,,
13.88,,,,,,
14.44,,,,,,
15,,,,,,

==> 1_mx2000.csv <==
x,gamgam1,gamgam2,ww2,zz2,hh2
1.56,1.622,0.602,1.52,1.01,1.928
2.12,2.234,0.704,1.724,1.214,2.234
2.68,2.846,0.908,1.928,1.418,2.54
3.24,3.458,1.112,2.234,1.52,2.744
3.8,,1.316,2.438,1.724,3.05
4.36,,1.52,2.642,1.826,
4.92,,1.724,2.846,1.928,
5.48,,1.928,2.948,2.132,
6.04,,2.234,3.05,2.234,
6.6,,2.54,,2.336,
7.16,,2.744,,2.438,
7.72,,3.05,,2.54,
8.28,,,,2.744,
8.84,,,,2.846,
9.4,,,,2.948,
9.96,,,,3.05,
10.52,,,,,
11.08,,,,,
11.64,,,,,
12.2,,,,,
12.76,,,,,
13.32,,,,,
13.88,,,,,
14.44,,,,,
15,,,,,

==> 1_mx2500.csv <==
x,gamgam1,gamgam2,ww2,zz2,hh2
1.56,2.234,0.602,1.622,1.214,2.03
2.12,3.05,0.806,1.826,1.316,2.438
2.68,,1.01,2.132,1.52,2.744
3.24,,1.316,2.336,1.724,3.05
3.8,,1.52,2.54,1.826,
4.36,,1.826,2.744,2.03,
4.92,,2.03,2.948,2.132,
5.48,,2.336,3.152,2.336,
6.04,,2.642,,2.438,
6.6,,2.948,,2.642,
7.16,,3.254,,2.744,
7.72,,,,2.846,
8.28,,,,3.05,
8.84,,,,,
9.4,,,,,
9.96,,,,,
10.52,,,,,
11.08,,,,,
11.64,,,,,
12.2,,,,,
12.76,,,,,
13.32,,,,,
13.88,,,,,
14.44,,,,,
15,,,,,

==> 1_mx3000.csv <==
x,gamgam2,ww2,zz2,hh2
1.56,0.602,1.622,1.418,2.438
2.12,0.806,1.928,1.622,2.846
2.68,1.112,2.132,1.826,3.254
3.24,1.316,2.336,2.03,
3.8,1.622,2.642,2.234,
4.36,1.826,2.846,2.438,
4.92,2.132,3.05,2.54,
5.48,2.438,,2.744,
6.04,2.744,,2.948,
6.6,3.05,,3.05,
7.16,,,,
7.72,,,,
8.28,,,,
8.84,,,,
9.4,,,,
9.96,,,,
10.52,,,,
11.08,,,,
11.64,,,,
12.2,,,,
12.76,,,,
13.32,,,,
13.88,,,,
14.44,,,,
15,,,,

==> 1_mx500.csv <==
x,gamgam1,ww1,zz1,gamgam2,ww2,zz2
1.56,1.01,1.826,1.316,0.602,2.132,1.418
2.12,1.316,2.03,1.52,0.806,2.438,1.622
2.68,1.724,2.336,1.724,1.01,2.744,1.826
3.24,2.03,2.642,1.928,1.214,3.05,2.03
3.8,2.54,2.846,2.132,1.52,,2.234
4.36,2.948,3.05,2.336,1.724,,2.438
4.92,3.356,,2.54,2.03,,2.642
5.48,,,2.642,2.336,,2.846
6.04,,,2.846,2.642,,3.05
6.6,,,2.948,2.948,,
7.16,,,3.05,3.254,,
7.72,,,,,,
8.28,,,,,,
8.84,,,,,,
9.4,,,,,,
9.96,,,,,,
10.52,,,,,,
11.08,,,,,,
11.64,,,,,,
12.2,,,,,,
12.76,,,,,,
13.32,,,,,,
13.88,,,,,,
14.44,,,,,,
15,,,,,,

==> 1_mx750.csv <==
x,gamgam1,ww1,zz1,hh1,gamgam2,ww2,zz2,hh2
1.56,1.01,1.316,1.214,2.54,0.602,1.418,0.908,1.724
2.12,1.418,1.52,1.316,2.846,0.602,1.622,1.01,1.928
2.68,1.826,1.724,1.52,3.05,0.806,1.826,1.214,2.234
3.24,2.234,1.928,1.724,,1.01,2.03,1.316,2.54
3.8,2.642,2.132,1.928,,1.214,2.234,1.418,2.744
4.36,3.05,2.336,2.03,,1.418,2.438,1.622,2.948
4.92,,2.438,2.234,,1.622,2.642,1.724,3.152
5.48,,2.642,2.336,,1.826,2.846,1.826,
6.04,,2.846,2.438,,2.03,2.948,1.928,
6.6,,2.948,2.642,,2.336,3.05,2.03,
7.16,,3.05,2.744,,2.54,,2.132,
7.72,,,2.948,,2.846,,2.234,
8.28,,,3.05,,3.05,,2.336,
8.84,,,,,,,2.438,
9.4,,,,,,,2.54,
9.96,,,,,,,2.642,
10.52,,,,,,,2.744,
11.08,,,,,,,2.846,
11.64,,,,,,,2.948,
12.2,,,,,,,3.05,
12.76,,,,,,,3.05,
13.32,,,,,,,,
13.88,,,,,,,,
14.44,,,,,,,,
15,,,,,,,,

==> Gsec2MOD.csv <==
C1, C2
2.50E+02,26510400
2.90E+02,21355200
3.30E+02,16718400
3.70E+02,13276800
4.10E+02,10467360
4.50E+02,8311680
4.90E+02,6648480
5.30E+02,5241600
5.70E+02,4222080
6.10E+02,3352320
6.50E+02,2701440
6.90E+02,2160000
7.30E+02,1740960
7.70E+02,1402128
8.10E+02,1137744
8.50E+02,916560
8.90E+02,749088
9.30E+02,603504
9.70E+02,493200
1.01E+03,408960
1.05E+03,329472
1.09E+03,273168
1.13E+03,223344
1.17E+03,185184
1.21E+03,151344
1.25E+03,125467.2
1.29E+03,104788.8
1.33E+03,86889.6
1.37E+03,72043.2
1.41E+03,60609.6
1.45E+03,50256
1.49E+03,42278.4
1.53E+03,35049.6
1.57E+03,29491.2
1.61E+03,24984
1.65E+03,21168
1.69E+03,17928
1.73E+03,15192
1.77E+03,12875.04
1.81E+03,11067.84
1.85E+03,9377.28
1.89E+03,8061.12
1.93E+03,6878.88
1.97E+03,5870.88
2.01E+03,5083.2
2.05E+03,4400.64
2.09E+03,3782.88
2.13E+03,3251.52
2.17E+03,2855.52
2.21E+03,2472.48
2.25E+03,2171.52
2.29E+03,1893.6
2.33E+03,1640.16
2.37E+03,1440
2.41E+03,1265.328
2.45E+03,1119.456
2.49E+03,990.288
2.53E+03,869.904
2.57E+03,775.152
2.61E+03,685.872
2.65E+03,611.136
2.69E+03,544.608
2.73E+03,488.88
2.77E+03,435.6
2.81E+03,390.96
2.85E+03,350.928
2.89E+03,317.232
2.93E+03,284.688
2.97E+03,257.472
3.00E+03,243.072

==> GxsecMOD.csv <==
C1, C2
2.73E+02,88948800
3.26E+02,68630400
4.86E+02,31521600
6.39E+02,15782400
7.09E+02,11661120
7.89E+02,8251200
8.59E+02,6096960
1.01E+03,3329280
1.07E+03,2568960
1.17E+03,1817280
1.30E+03,1081728
1.39E+03,799344
1.46E+03,643968
1.54E+03,496800
1.62E+03,383328
1.70E+03,295776
1.85E+03,191952
1.92E+03,161424
2.00E+03,127080
2.08E+03,104788.8
2.16E+03,88142.4
2.23E+03,74145.6
2.31E+03,62380.8
2.39E+03,52473.6
2.48E+03,44136
2.55E+03,39556.8
2.62E+03,34056
2.71E+03,28339.2
2.78E+03,26280
2.86E+03,23990.4
2.94E+03,22075.2

==> Scan1_summary.csv <==
x,500,750,1000,1250,1500,2000,2500,3000
1.56,0.602,0.602,0.602,0.602,0.602,0.602,0.602,0.602
2.12,0.806,0.602,0.602,0.704,0.704,0.704,0.806,0.806
2.68,1.01,0.806,0.806,0.908,0.908,0.908,1.01,1.112
3.24,1.214,1.01,0.908,1.112,1.112,1.112,1.316,1.316
3.8,1.52,1.214,1.112,1.316,1.316,1.316,1.52,1.622
4.36,1.724,1.418,1.316,1.52,1.52,1.52,1.826,1.826
4.92,2.03,1.622,1.52,1.826,1.724,1.724,2.03,2.132
5.48,2.336,1.826,1.724,2.03,2.03,1.928,2.336,2.438
6.04,2.642,1.928,2.03,2.336,2.234,2.234,2.438,2.744
6.6,2.948,2.03,2.132,2.642,2.438,2.336,2.642,3.05
7.16,3.05,2.132,2.234,2.846,2.54,2.438,2.744,
7.72,,2.234,2.336,3.05,2.642,2.54,2.846,
8.28,,2.336,2.438,,2.846,2.744,3.05,
8.84,,2.438,2.54,,2.948,2.846,,
9.4,,2.54,2.642,,3.05,2.948,,
9.96,,2.642,2.744,,,3.05,,
10.52,,2.744,2.846,,,,,
11.08,,2.846,2.948,,,,,
11.64,,2.948,3.05,,,,,
12.2,,3.05,,,,,,
12.76,,3.05,,,,,,
13.32,,,,,,,,
13.88,,,,,,,,
14.44,,,,,,,,
15,,,,,,,,
15.56,,,,,,,,
16.12,,,,,,,,
16.68,,,,,,,,
17.24,,,,,,,,
17.8,,,,,,,,
18.36,,,,,,,,
18.92,,,,,,,,
19.48,,,,,,,,
20.04,,,,,,,,
20.6,,,,,,,,
21.16,,,,,,,,
21.72,,,,,,,,
22.28,,,,,,,,
22.84,,,,,,,,
23.4,,,,,,,,
23.96,,,,,,,,
24.52,,,,,,,,
25.08,,,,,,,,
25.64,,,,,,,,
26.2,,,,,,,,

==> Xmass.csv <==
C1,C2
0.,3.831705970
.5000000000e-1,3.637430726
.1000000000,3.445483753
.1500000000,3.264535007
.2000000000,3.098898155
.2500000000,2.949600745
.3000000000,2.815869449
.3500000000,2.696180529
.4000000000,2.588829881
.4500000000,2.492193623
.5000000000,2.404825558
.5500000000,2.325478004
.6000000000,2.253090332
.6500000000,2.186766213
.7000000000,2.125748928
.7500000000,2.069398499
.8000000000,2.017171887
.8500000000,1.968606385
.9000000000,1.923305922
.9500000000,1.880929849
1.,1.841183781
1.050000000,1.803812119
1.100000000,1.768591920
1.150000000,1.735327875
1.200000000,1.703848161
1.250000000,1.674001005
1.300000000,1.645651836
1.350000000,1.618680898
1.400000000,1.592981250
1.450000000,1.568457080
1.500000000,1.545022279
1.550000000,1.522599227
1.600000000,1.501117761
1.650000000,1.480514285
1.700000000,1.460731009
1.750000000,1.441715292
1.800000000,1.423419071
1.850000000,1.405798362
1.900000000,1.388812834
1.950000000,1.372425429
2.,1.356602027
2.050000000,1.341311160
2.100000000,1.326523751
2.150000000,1.312212886
2.200000000,1.298353616
2.250000000,1.284922774
2.300000000,1.271898818
2.350000000,1.259261684
2.400000000,1.246992663
2.450000000,1.235074284
2.500000000,1.223490211
2.550000000,1.212225149
2.600000000,1.201264765
2.650000000,1.190595606
2.700000000,1.180205036
2.750000000,1.170081169
2.800000000,1.160212817
2.850000000,1.150589437
2.900000000,1.141201081
2.950000000,1.132038358
3.,1.123092393
3.050000000,1.114354791
3.100000000,1.105817603
3.150000000,1.097473298
3.200000000,1.089314735
3.250000000,1.081335136
3.300000000,1.073528066
3.350000000,1.065887405
3.400000000,1.058407335
3.450000000,1.051082318
3.500000000,1.043907078
3.550000000,1.036876588
3.600000000,1.029986052
3.650000000,1.023230895
3.700000000,1.016606748
3.750000000,1.010109435
3.800000000,1.003734966
3.850000000,.9974795235
3.900000000,.9913394525
3.950000000,.9853112547
4.,.9793915777
4.050000000,.9735772078
4.100000000,.9678650631
4.150000000,.9622521862
4.200000000,.9567357379
4.250000000,.9513129915
4.300000000,.9459813267
4.350000000,.9407382247
4.400000000,.9355812629
4.450000000,.9305081104
4.500000000,.9255165238
4.550000000,.9206043425
4.600000000,.9157694853
4.650000000,.9110099464
4.700000000,.9063237921
4.750000000,.9017091573
4.800000000,.8971642428
4.850000000,.8926873118
4.900000000,.8882766875
4.950000000,.8839307506
5.,.8796479364
5.050000000,.8754267325
5.100000000,.8712656770
5.150000000,.8671633559
5.200000000,.8631184013
5.250000000,.8591294895
5.300000000,.8551953391
5.350000000,.8513147093
5.400000000,.8474863982
5.450000000,.8437092416
5.500000000,.8399821110
5.550000000,.8363039125
5.600000000,.8326735853
5.650000000,.8290901006
5.700000000,.8255524601
5.750000000,.8220596954
5.800000000,.8186108660
5.850000000,.8152050590
5.900000000,.8118413879
5.950000000,.8085189914
6.,.8052370327
6.050000000,.8019946985
6.100000000,.7987911982
6.150000000,.7956257632
6.200000000,.7924976460
6.250000000,.7894061193
6.300000000,.7863504756
6.350000000,.7833300266
6.400000000,.7803441020
6.450000000,.7773920493
6.500000000,.7744732334
6.550000000,.7715870354
6.600000000,.7687328526
6.650000000,.7659100977
6.700000000,.7631181984
6.750000000,.7603565968
6.800000000,.7576247492
6.850000000,.7549221252
6.900000000,.7522482077
6.950000000,.7496024924
7.,.7469844871
7.050000000,.7443937116
7.100000000,.7418296974
7.150000000,.7392919870
7.200000000,.7367801340
7.250000000,.7342937023
7.300000000,.7318322661
7.350000000,.7293954097
7.400000000,.7269827268
7.450000000,.7245938204
7.500000000,.7222283028
7.550000000,.7198857948
7.600000000,.7175659260
7.650000000,.7152683342
7.700000000,.7129926652
7.750000000,.7107385727
7.800000000,.7085057180
7.850000000,.7062937698
7.900000000,.7041024039
7.950000000,.7019313032
8.,.6997801574
8.050000000,.6976486628
8.100000000,.6955365219
8.150000000,.6934434439
8.200000000,.6913691437
8.250000000,.6893133424
8.300000000,.6872757666
8.350000000,.6852561488
8.400000000,.6832542267
8.450000000,.6812697435
8.500000000,.6793024475
8.550000000,.6773520922
8.600000000,.6754184359
8.650000000,.6735012417
8.700000000,.6716002773
8.750000000,.6697153152
8.800000000,.6678461321
8.850000000,.6659925091
8.900000000,.6641542317
8.950000000,.6623310892
9.,.6605228753
9.050000000,.6587293873
9.100000000,.6569504264
9.150000000,.6551857977
9.200000000,.6534353097
9.250000000,.6516987747
9.300000000,.6499760083
9.350000000,.6482668296
9.400000000,.6465710609
9.450000000,.6448885278
9.500000000,.6432190590
9.550000000,.6415624865
9.600000000,.6399186450
9.650000000,.6382873724
9.700000000,.6366685093
9.750000000,.6350618992
9.800000000,.6334673884
9.850000000,.6318848258
9.900000000,.6303140628
9.950000000,.6287549537
10.,.6272073551
10.05000000,.6256711261
10.10000000,.6241461281
10.15000000,.6226322250
10.20000000,.6211292830
10.25000000,.6196371704
10.30000000,.6181557578
10.35000000,.6166849180
10.40000000,.6152245258
10.45000000,.6137744582
10.50000000,.6123345940
10.55000000,.6109048143
10.60000000,.6094850018
10.65000000,.6080750413
10.70000000,.6066748194
10.75000000,.6052842245
10.80000000,.6039031469
10.85000000,.6025314785
10.90000000,.6011691129
10.95000000,.5998159455
11.,.5984718733
11.05000000,.5971367948
11.10000000,.5958106102
11.15000000,.5944932213
11.20000000,.5931845311
11.25000000,.5918844445
11.30000000,.5905928675
11.35000000,.5893097078
11.40000000,.5880348744
11.45000000,.5867682776
11.50000000,.5855098290
11.55000000,.5842594418
11.60000000,.5830170302
11.65000000,.5817825099
11.70000000,.5805557976
11.75000000,.5793368113
11.80000000,.5781254705
11.85000000,.5769216954
11.90000000,.5757254076
11.95000000,.5745365299
12.,.5733549861
12.05000000,.5721807011
12.10000000,.5710136009
12.15000000,.5698536125
12.20000000,.5687006641
12.25000000,.5675546846
12.30000000,.5664156042
12.35000000,.5652833540
12.40000000,.5641578659
12.45000000,.5630390730
12.50000000,.5619269090
12.55000000,.5608213089
12.60000000,.5597222083
12.65000000,.5586295438
12.70000000,.5575432529
12.75000000,.5564632737
12.80000000,.5553895455
12.85000000,.5543220082
12.90000000,.5532606025
12.95000000,.5522052699
13.,.5511559528
13.05000000,.5501125942
13.10000000,.5490751380
13.15000000,.5480435287
13.20000000,.5470177116
13.25000000,.5459976328
13.30000000,.5449832389
13.35000000,.5439744773
13.40000000,.5429712961
13.45000000,.5419736440
13.50000000,.5409814705
13.55000000,.5399947256
13.60000000,.5390133600
13.65000000,.5380373250
13.70000000,.5370665724
13.75000000,.5361010549
13.80000000,.5351407255
13.85000000,.5341855380
13.90000000,.5332354467
13.95000000,.5322904063
14.,.5313503723
14.05000000,.5304153007
14.10000000,.5294851479
14.15000000,.5285598710
14.20000000,.5276394275
14.25000000,.5267237755
14.30000000,.5258128736
14.35000000,.5249066809
14.40000000,.5240051569
14.45000000,.5231082617
14.50000000,.5222159557
14.55000000,.5213282001
14.60000000,.5204449562
14.65000000,.5195661860
14.70000000,.5186918519
14.75000000,.5178219166
14.80000000,.5169563434
14.85000000,.5160950959
14.90000000,.5152381383
14.95000000,.5143854351
15.,.5135369511
15.05000000,.5126926518
15.10000000,.5118525027
15.15000000,.5110164701
15.20000000,.5101845204
15.25000000,.5093566206
15.30000000,.5085327377
15.35000000,.5077128396
15.40000000,.5068968941
15.45000000,.5060848697
15.50000000,.5052767349
15.55000000,.5044724589
15.60000000,.5036720110
15.65000000,.5028753611
15.70000000,.5020824790
15.75000000,.5012933353
15.80000000,.5005079007
15.85000000,.4997261462
15.90000000,.4989480430
15.95000000,.4981735631
16.,.4974026781
16.05000000,.4966353606
16.10000000,.4958715830
16.15000000,.4951113181
16.20000000,.4943545392
16.25000000,.4936012198
16.30000000,.4928513334
16.35000000,.4921048542
16.40000000,.4913617563
16.45000000,.4906220145
16.50000000,.4898856034
16.55000000,.4891524981
16.60000000,.4884226741
16.65000000,.4876961068
16.70000000,.4869727722
16.75000000,.4862526463
16.80000000,.4855357056
16.85000000,.4848219265
16.90000000,.4841112859
16.95000000,.4834037609
17.,.4826993288
17.05000000,.4819979672
17.10000000,.4812996537
17.15000000,.4806043664
17.20000000,.4799120834
17.25000000,.4792227833
17.30000000,.4785364446
17.35000000,.4778530462
17.40000000,.4771725672
17.45000000,.4764949868
17.50000000,.4758202845
17.55000000,.4751484401
17.60000000,.4744794333
17.65000000,.4738132443
17.70000000,.4731498534
17.75000000,.4724892409
17.80000000,.4718313877
17.85000000,.4711762745
17.90000000,.4705238823
17.95000000,.4698741924
18.,.4692271862
18.05000000,.4685828452
18.10000000,.4679411513
18.15000000,.4673020862
18.20000000,.4666656322
18.25000000,.4660317715
18.30000000,.4654004865
18.35000000,.4647717598
18.40000000,.4641455743
18.45000000,.4635219128
18.50000000,.4629007584
18.55000000,.4622820944
18.60000000,.4616659041
18.65000000,.4610521712
18.70000000,.4604408794
18.75000000,.4598320124
18.80000000,.4592255544
18.85000000,.4586214895
18.90000000,.4580198019
18.95000000,.4574204762
19.,.4568234969
19.05000000,.4562288487
19.10000000,.4556365165
19.15000000,.4550464854
19.20000000,.4544587404
19.25000000,.4538732669
19.30000000,.4532900502
19.35000000,.4527090759
19.40000000,.4521303297
19.45000000,.4515537973
19.50000000,.4509794647
19.55000000,.4504073179
19.60000000,.4498373431
19.65000000,.4492695266
19.70000000,.4487038548
19.75000000,.4481403142
19.80000000,.4475788915
19.85000000,.4470195734
19.90000000,.4464623469
19.95000000,.4459071989
20.,.4453541165
20.05000000,.4448030870
20.10000000,.4442540978
20.15000000,.4437071361
20.20000000,.4431621896
20.25000000,.4426192460
20.30000000,.4420782930
20.35000000,.4415393185
20.40000000,.4410023104
20.45000000,.4404672568
20.50000000,.4399341459
20.55000000,.4394029660
20.60000000,.4388737054
20.65000000,.4383463527
20.70000000,.4378208962
20.75000000,.4372973249
20.80000000,.4367756273
20.85000000,.4362557923
20.90000000,.4357378089
20.95000000,.4352216662
21.,.4347073532
21.05000000,.4341948591
21.10000000,.4336841733
21.15000000,.4331752851
21.20000000,.4326681841
21.25000000,.4321628598
21.30000000,.4316593018
21.35000000,.4311574999
21.40000000,.4306574439
21.45000000,.4301591238
21.50000000,.4296625293
21.55000000,.4291676507
21.60000000,.4286744782
21.65000000,.4281830018
21.70000000,.4276932119
21.75000000,.4272050989
21.80000000,.4267186532
21.85000000,.4262338654
21.90000000,.4257507260
21.95000000,.4252692258
22.,.4247893555
22.05000000,.4243111060
22.10000000,.4238344680
22.15000000,.4233594327
22.20000000,.4228859909
22.25000000,.4224141339
22.30000000,.4219438529
22.35000000,.4214751390
22.40000000,.4210079836
22.45000000,.4205423780
22.50000000,.4200783138
22.55000000,.4196157824
22.60000000,.4191547755
22.65000000,.4186952845
22.70000000,.4182373014
22.75000000,.4177808178
22.80000000,.4173258255
22.85000000,.4168723165
22.90000000,.4164202828
22.95000000,.4159697163
23.,.4155206091
23.05000000,.4150729534
23.10000000,.4146267414
23.15000000,.4141819653
23.20000000,.4137386174
23.25000000,.4132966902
23.30000000,.4128561760
23.35000000,.4124170673
23.40000000,.4119793567
23.45000000,.4115430367
23.50000000,.4111081001
23.55000000,.4106745395
23.60000000,.4102423477
23.65000000,.4098115175
23.70000000,.4093820417
23.75000000,.4089539134
23.80000000,.4085271253
23.85000000,.4081016707
23.90000000,.4076775425
23.95000000,.4072547339
24.,.4068332380
24.05000000,.4064130480
24.10000000,.4059941573
24.15000000,.4055765592
24.20000000,.4051602469
24.25000000,.4047452140
24.30000000,.4043314539
24.35000000,.4039189601
24.40000000,.4035077261
24.45000000,.4030977456
24.50000000,.4026890122
24.55000000,.4022815196
24.60000000,.4018752615
24.65000000,.4014702317
24.70000000,.4010664240
24.75000000,.4006638323
24.80000000,.4002624506
24.85000000,.3998622726
24.90000000,.3994632926
24.95000000,.3990655044
25.,.3986689022
25.05000000,.3982734800
25.10000000,.3978792321
25.15000000,.3974861527
25.20000000,.3970942359
25.25000000,.3967034761
25.30000000,.3963138675
25.35000000,.3959254046
25.40000000,.3955380818
25.45000000,.3951518934
25.50000000,.3947668339
25.55000000,.3943828980
25.60000000,.3940000800
25.65000000,.3936183745
25.70000000,.3932377763
25.75000000,.3928582800
25.80000000,.3924798802
25.85000000,.3921025717
25.90000000,.3917263493
25.95000000,.3913512077
26.,.3909771418
26.05000000,.3906041465
26.10000000,.3902322166
26.15000000,.3898613471
26.20000000,.3894915330
26.25000000,.3891227692
26.30000000,.3887550509
26.35000000,.3883883730
26.40000000,.3880227308
26.45000000,.3876581192
26.50000000,.3872945335
26.55000000,.3869319689
26.60000000,.3865704207
26.65000000,.3862098839
26.70000000,.3858503541
26.75000000,.3854918264
26.80000000,.3851342963
26.85000000,.3847777591
26.90000000,.3844222103
26.95000000,.3840676452
27.,.3837140594
27.05000000,.3833614483
27.10000000,.3830098075
27.15000000,.3826591325
27.20000000,.3823094190
27.25000000,.3819606625
27.30000000,.3816128587
27.35000000,.3812660032
27.40000000,.3809200918
27.45000000,.3805751202
27.50000000,.3802310841
27.55000000,.3798879793
27.60000000,.3795458016
27.65000000,.3792045469
27.70000000,.3788642109
27.75000000,.3785247897
27.80000000,.3781862791
27.85000000,.3778486750
27.90000000,.3775119734
27.95000000,.3771761702
28.,.3768412616
28.05000000,.3765072435
28.10000000,.3761741120
28.15000000,.3758418632
28.20000000,.3755104932
28.25000000,.3751799980
28.30000000,.3748503740
28.35000000,.3745216172
28.40000000,.3741937239
28.45000000,.3738666902
28.50000000,.3735405125
28.55000000,.3732151870
28.60000000,.3728907100
28.65000000,.3725670778
28.70000000,.3722442868
28.75000000,.3719223333
28.80000000,.3716012138
28.85000000,.3712809245
28.90000000,.3709614620
28.95000000,.3706428227
29.,.3703250030
29.05000000,.3700079995
29.10000000,.3696918087
29.15000000,.3693764271
29.20000000,.3690618512
29.25000000,.3687480777
29.30000000,.3684351030
29.35000000,.3681229240
29.40000000,.3678115371
29.45000000,.3675009390
29.50000000,.3671911265
29.55000000,.3668820962
29.60000000,.3665738447
29.65000000,.3662663690
29.70000000,.3659596656
29.75000000,.3656537314
29.80000000,.3653485632
29.85000000,.3650441577
29.90000000,.3647405119
29.95000000,.3644376225
30.,.3641354864
30.05000000,.3638341005
30.10000000,.3635334617
30.15000000,.3632335670
30.20000000,.3629344131
30.25000000,.3626359972
30.30000000,.3623383162
30.35000000,.3620413670
30.40000000,.3617451467
30.45000000,.3614496523
30.50000000,.3611548808
30.55000000,.3608608293
30.60000000,.3605674949
30.65000000,.3602748747
30.70000000,.3599829657
30.75000000,.3596917651
30.80000000,.3594012700
30.85000000,.3591114776
30.90000000,.3588223850
30.95000000,.3585339895
31.,.3582462883
31.05000000,.3579592785
31.10000000,.3576729574
31.15000000,.3573873223
31.20000000,.3571023703
31.25000000,.3568180989
31.30000000,.3565345052
31.35000000,.3562515867
31.40000000,.3559693406
31.45000000,.3556877642
31.50000000,.3554068550
31.55000000,.3551266103
31.60000000,.3548470274
31.65000000,.3545681039
31.70000000,.3542898370
31.75000000,.3540122242
31.80000000,.3537352630
31.85000000,.3534589508
31.90000000,.3531832851
31.95000000,.3529082634
32.,.3526338831
32.05000000,.3523601418
32.10000000,.3520870370
32.15000000,.3518145662
32.20000000,.3515427270
32.25000000,.3512715169
32.30000000,.3510009336
32.35000000,.3507309746
32.40000000,.3504616375
32.45000000,.3501929200
32.50000000,.3499248196
32.55000000,.3496573340
32.60000000,.3493904609
32.65000000,.3491241979
32.70000000,.3488585427
32.75000000,.3485934930
32.80000000,.3483290465
32.85000000,.3480652009
32.90000000,.3478019539
32.95000000,.3475393034
33.,.3472772469
33.05000000,.3470157824
33.10000000,.3467549075
33.15000000,.3464946201
33.20000000,.3462349179
33.25000000,.3459757989
33.30000000,.3457172607
33.35000000,.3454593012
33.40000000,.3452019183
33.45000000,.3449451098
33.50000000,.3446888735
33.55000000,.3444332075
33.60000000,.3441781095
33.65000000,.3439235775
33.70000000,.3436696093
33.75000000,.3434162029
33.80000000,.3431633562
33.85000000,.3429110672
33.90000000,.3426593338
33.95000000,.3424081540
34.,.3421575257
34.05000000,.3419074470
34.10000000,.3416579158
34.15000000,.3414089301
34.20000000,.3411604880
34.25000000,.3409125874
34.30000000,.3406652265
34.35000000,.3404184032
34.40000000,.3401721156
34.45000000,.3399263618
34.50000000,.3396811399
34.55000000,.3394364478
34.60000000,.3391922838
34.65000000,.3389486460
34.70000000,.3387055324
34.75000000,.3384629411
34.80000000,.3382208704
34.85000000,.3379793183
34.90000000,.3377382830
34.95000000,.3374977626
35.,.3372577554
35.05000000,.3370182595
35.10000000,.3367792730
35.15000000,.3365407942
35.20000000,.3363028214
35.25000000,.3360653526
35.30000000,.3358283861
35.35000000,.3355919202
35.40000000,.3353559531
35.45000000,.3351204831
35.50000000,.3348855083
35.55000000,.3346510272
35.60000000,.3344170378
35.65000000,.3341835386
35.70000000,.3339505278
35.75000000,.3337180037
35.80000000,.3334859647
35.85000000,.3332544090
35.90000000,.3330233349
35.95000000,.3327927409
36.,.3325626252
36.05000000,.3323329861
36.10000000,.3321038222
36.15000000,.3318751316
36.20000000,.3316469128
36.25000000,.3314191642
36.30000000,.3311918841
36.35000000,.3309650710
36.40000000,.3307387232
36.45000000,.3305128392
36.50000000,.3302874173
36.55000000,.3300624561
36.60000000,.3298379538
36.65000000,.3296139091
36.70000000,.3293903203
36.75000000,.3291671859
36.80000000,.3289445043
36.85000000,.3287222740
36.90000000,.3285004936
36.95000000,.3282791614
37.,.3280582759
37.05000000,.3278378358
37.10000000,.3276178394
37.15000000,.3273982853
37.20000000,.3271791720
37.25000000,.3269604981
37.30000000,.3267422620
37.35000000,.3265244623
37.40000000,.3263070976
37.45000000,.3260901664
37.50000000,.3258736673
37.55000000,.3256575988
37.60000000,.3254419595
37.65000000,.3252267480
37.70000000,.3250119629
37.75000000,.3247976028
37.80000000,.3245836662
37.85000000,.3243701519
37.90000000,.3241570583
37.95000000,.3239443841
38.,.3237321280
38.05000000,.3235202886
38.10000000,.3233088645
38.15000000,.3230978543
38.20000000,.3228872567
38.25000000,.3226770704
38.30000000,.3224672941
38.35000000,.3222579263
38.40000000,.3220489658
38.45000000,.3218404113
38.50000000,.3216322614
38.55000000,.3214245148
38.60000000,.3212171703
38.65000000,.3210102265
38.70000000,.3208036822
38.75000000,.3205975360
38.80000000,.3203917867
38.85000000,.3201864331
38.90000000,.3199814738
38.95000000,.3197769075
39.,.3195727332
39.05000000,.3193689494
39.10000000,.3191655549
39.15000000,.3189625486
39.20000000,.3187599291
39.25000000,.3185576952
39.30000000,.3183558458
39.35000000,.3181543796
39.40000000,.3179532954
39.45000000,.3177525920
39.50000000,.3175522682
39.55000000,.3173523227
39.60000000,.3171527545
39.65000000,.3169535623
39.70000000,.3167547449
39.75000000,.3165563012
39.80000000,.3163582300
39.85000000,.3161605302
39.90000000,.3159632005
39.95000000,.3157662398
40.,.3155696470
40.05000000,.3153734209
40.10000000,.3151775604
40.15000000,.3149820644
40.20000000,.3147869317
40.25000000,.3145921612
40.30000000,.3143977518
40.35000000,.3142037024
40.40000000,.3140100118
40.45000000,.3138166790
40.50000000,.3136237028
40.55000000,.3134310822
40.60000000,.3132388161
40.65000000,.3130469033
40.70000000,.3128553429
40.75000000,.3126641337
40.80000000,.3124732746
40.85000000,.3122827646
40.90000000,.3120926027
40.95000000,.3119027877
41.,.3117133186
41.05000000,.3115241944
41.10000000,.3113354140
41.15000000,.3111469764
41.20000000,.3109588805
41.25000000,.3107711254
41.30000000,.3105837099
41.35000000,.3103966331
41.40000000,.3102098939
41.45000000,.3100234913
41.50000000,.3098374244
41.55000000,.3096516921
41.60000000,.3094662933
41.65000000,.3092812272
41.70000000,.3090964927
41.75000000,.3089120889
41.80000000,.3087280147
41.85000000,.3085442691
41.90000000,.3083608512
41.95000000,.3081777601
42.,.3079949947
42.05000000,.3078125540
42.10000000,.3076304372
42.15000000,.3074486433
42.20000000,.3072671712
42.25000000,.3070860201
42.30000000,.3069051891
42.35000000,.3067246771
42.40000000,.3065444832
42.45000000,.3063646066
42.50000000,.3061850462
42.55000000,.3060058012
42.60000000,.3058268706
42.65000000,.3056482535
42.70000000,.3054699490
42.75000000,.3052919561
42.80000000,.3051142741
42.85000000,.3049369019
42.90000000,.3047598387
42.95000000,.3045830836
43.,.3044066357
43.05000000,.3042304940
43.10000000,.3040546578
43.15000000,.3038791261
43.20000000,.3037038981
43.25000000,.3035289728
43.30000000,.3033543494
43.35000000,.3031800271
43.40000000,.3030060050
43.45000000,.3028322821
43.50000000,.3026588577
43.55000000,.3024857310
43.60000000,.3023129009
43.65000000,.3021403668
43.70000000,.3019681278
43.75000000,.3017961829
43.80000000,.3016245315
43.85000000,.3014531726
43.90000000,.3012821054
43.95000000,.3011113292
44.,.3009408430
44.05000000,.3007706460
44.10000000,.3006007375
44.15000000,.3004311166
44.20000000,.3002617825
44.25000000,.3000927345
44.30000000,.2999239716
44.35000000,.2997554931
44.40000000,.2995872982
44.45000000,.2994193862
44.50000000,.2992517561
44.55000000,.2990844073
44.60000000,.2989173389
44.65000000,.2987505502
44.70000000,.2985840403
44.75000000,.2984178085
44.80000000,.2982518541
44.85000000,.2980861763
44.90000000,.2979207742
44.95000000,.2977556471
45.,.2975907944
45.05000000,.2974262151
45.10000000,.2972619086
45.15000000,.2970978741
45.20000000,.2969341108
45.25000000,.2967706180
45.30000000,.2966073950
45.35000000,.2964444410
45.40000000,.2962817553
45.45000000,.2961193371
45.50000000,.2959571858
45.55000000,.2957953005
45.60000000,.2956336806
45.65000000,.2954723253
45.70000000,.2953112340
45.75000000,.2951504058
45.80000000,.2949898401
45.85000000,.2948295361
45.90000000,.2946694932
45.95000000,.2945097107
46.,.2943501878
46.05000000,.2941909238
46.10000000,.2940319181
46.15000000,.2938731699
46.20000000,.2937146785
46.25000000,.2935564433
46.30000000,.2933984636
46.35000000,.2932407387
46.40000000,.2930832678
46.45000000,.2929260504
46.50000000,.2927690856
46.55000000,.2926123730
46.60000000,.2924559117
46.65000000,.2922997011
46.70000000,.2921437406
46.75000000,.2919880295
46.80000000,.2918325671
46.85000000,.2916773527
46.90000000,.2915223857
46.95000000,.2913676654
47.,.2912131913
47.05000000,.2910589625
47.10000000,.2909049786
47.15000000,.2907512387
47.20000000,.2905977424
47.25000000,.2904444889
47.30000000,.2902914776
47.35000000,.2901387079
47.40000000,.2899861792
47.45000000,.2898338907
47.50000000,.2896818419
47.55000000,.2895300321
47.60000000,.2893784608
47.65000000,.2892271273
47.70000000,.2890760309
47.75000000,.2889251711
47.80000000,.2887745472
47.85000000,.2886241587
47.90000000,.2884740049
47.95000000,.2883240851
48.,.2881743989
48.05000000,.2880249455
48.10000000,.2878757245
48.15000000,.2877267351
48.20000000,.2875779768
48.25000000,.2874294490
48.30000000,.2872811511
48.35000000,.2871330825
48.40000000,.2869852426
48.45000000,.2868376309
48.50000000,.2866902466
48.55000000,.2865430894
48.60000000,.2863961585
48.65000000,.2862494534
48.70000000,.2861029735
48.75000000,.2859567182
48.80000000,.2858106870
48.85000000,.2856648793
48.90000000,.2855192946
48.95000000,.2853739321
49.,.2852287915
49.05000000,.2850838721
49.10000000,.2849391734
49.15000000,.2847946948
49.20000000,.2846504357
49.25000000,.2845063956
49.30000000,.2843625740
49.35000000,.2842189702
49.40000000,.2840755838
49.45000000,.2839324142
49.50000000,.2837894608
49.55000000,.2836467232
49.60000000,.2835042007
49.65000000,.2833618928
49.70000000,.2832197990
49.75000000,.2830779187
49.80000000,.2829362515
49.85000000,.2827947967
49.90000000,.2826535539
49.95000000,.2825125225
50.,.2823717020
50.05000000,.2822310918
50.10000000,.2820906915
50.15000000,.2819505006
50.20000000,.2818105184
50.25000000,.2816707445
50.30000000,.2815311784
50.35000000,.2813918195
50.40000000,.2812526674
50.45000000,.2811137215
50.50000000,.2809749814
50.55000000,.2808364465
50.60000000,.2806981162
50.65000000,.2805599902
50.70000000,.2804220679
50.75000000,.2802843488
50.80000000,.2801468324
50.85000000,.2800095182
50.90000000,.2798724057
50.95000000,.2797354944
51.,.2795987839
51.05000000,.2794622736
51.10000000,.2793259631
51.15000000,.2791898518
51.20000000,.2790539393
51.25000000,.2789182251
51.30000000,.2787827087
51.35000000,.2786473897
51.40000000,.2785122675
51.45000000,.2783773417
51.50000000,.2782426118
51.55000000,.2781080773
51.60000000,.2779737378
51.65000000,.2778395927
51.70000000,.2777056417
51.75000000,.2775718842
51.80000000,.2774383199
51.85000000,.2773049481
51.90000000,.2771717685
51.95000000,.2770387806
52.,.2769059840
52.05000000,.2767733781
52.10000000,.2766409626
52.15000000,.2765087369
52.20000000,.2763767006
52.25000000,.2762448533
52.30000000,.2761131945
52.35000000,.2759817238
52.40000000,.2758504407
52.45000000,.2757193448
52.50000000,.2755884356
52.55000000,.2754577127
52.60000000,.2753271756
52.65000000,.2751968240
52.70000000,.2750666573
52.75000000,.2749366751
52.80000000,.2748068770
52.85000000,.2746772626
52.90000000,.2745478314
52.95000000,.2744185830
53.,.2742895170
53.05000000,.2741606329
53.10000000,.2740319303
53.15000000,.2739034088
53.20000000,.2737750680
53.25000000,.2736469074
53.30000000,.2735189266
53.35000000,.2733911252
53.40000000,.2732635028
53.45000000,.2731360589
53.50000000,.2730087932
53.55000000,.2728817052
53.60000000,.2727547946
53.65000000,.2726280608
53.70000000,.2725015035
53.75000000,.2723751223
53.80000000,.2722489168
53.85000000,.2721228866
53.90000000,.2719970312
53.95000000,.2718713503
54.,.2717458434
54.05000000,.2716205102
54.10000000,.2714953503
54.15000000,.2713703632
54.20000000,.2712455485
54.25000000,.2711209060
54.30000000,.2709964351
54.35000000,.2708721354
54.40000000,.2707480067
54.45000000,.2706240484
54.50000000,.2705002603
54.55000000,.2703766418
54.60000000,.2702531927
54.65000000,.2701299126
54.70000000,.2700068009
54.75000000,.2698838575
54.80000000,.2697610818
54.85000000,.2696384735
54.90000000,.2695160323
54.95000000,.2693937577
55.,.2692716494
55.05000000,.2691497070
55.10000000,.2690279301
55.15000000,.2689063183
55.20000000,.2687848713
55.25000000,.2686635887
55.30000000,.2685424701
55.35000000,.2684215152
55.40000000,.2683007236
55.45000000,.2681800949
55.50000000,.2680596288
55.55000000,.2679393249
55.60000000,.2678191827
55.65000000,.2676992021
55.70000000,.2675793826
55.75000000,.2674597238
55.80000000,.2673402254
55.85000000,.2672208870
55.90000000,.2671017083
55.95000000,.2669826889
56.,.2668638284
56.05000000,.2667451266
56.10000000,.2666265830
56.15000000,.2665081974
56.20000000,.2663899693
56.25000000,.2662718984
56.30000000,.2661539843
56.35000000,.2660362268
56.40000000,.2659186254
56.45000000,.2658011798
56.50000000,.2656838897
56.55000000,.2655667548
56.60000000,.2654497746
56.65000000,.2653329489
56.70000000,.2652162773
56.75000000,.2650997595
56.80000000,.2649833951
56.85000000,.2648671838
56.90000000,.2647511252
56.95000000,.2646352191
57.,.2645194651
57.05000000,.2644038628
57.10000000,.2642884120
57.15000000,.2641731123
57.20000000,.2640579633
57.25000000,.2639429648
57.30000000,.2638281164
57.35000000,.2637134178
57.40000000,.2635988687
57.45000000,.2634844687
57.50000000,.2633702175
57.55000000,.2632561148
57.60000000,.2631421603
57.65000000,.2630283537
57.70000000,.2629146945
57.75000000,.2628011826
57.80000000,.2626878176
57.85000000,.2625745991
57.90000000,.2624615270
57.95000000,.2623486007
58.,.2622358201
58.05000000,.2621231849
58.10000000,.2620106946
58.15000000,.2618983491
58.20000000,.2617861479
58.25000000,.2616740908
58.30000000,.2615621775
58.35000000,.2614504077
58.40000000,.2613387810
58.45000000,.2612272972
58.50000000,.2611159559
58.55000000,.2610047569
58.60000000,.2608936998
58.65000000,.2607827843
58.70000000,.2606720102
58.75000000,.2605613772
58.80000000,.2604508848
58.85000000,.2603405330
58.90000000,.2602303212
58.95000000,.2601202494
59.,.2600103171
59.05000000,.2599005240
59.10000000,.2597908699
59.15000000,.2596813545
59.20000000,.2595719775
59.25000000,.2594627385
59.30000000,.2593536374
59.35000000,.2592446737
59.40000000,.2591358473
59.45000000,.2590271578
59.50000000,.2589186050
59.55000000,.2588101886
59.60000000,.2587019082
59.65000000,.2585937636
59.70000000,.2584857545
59.75000000,.2583778806
59.80000000,.2582701417
59.85000000,.2581625374
59.90000000,.2580550676
59.95000000,.2579477318


==> gamgamrun1_all.csv <==
C1,C2
160,43.4307142857143
170,47.4201492537315
180,44.6597297297298
190,35.4802702702703
200,29.4404
210,30.304
220,30.142905982906
230,24.6628235294118
240,16.9568421052632
250,12.814705882353
260,11.3583760683761
270,11.497421875
280,12.5057894736842
290,13.4175531914894
300,14.7070312500001
310,15.3720512820513
320,14.038275862069
330,11.8546875
340,11.471875
350,11.320625
360,10.8831496062992
370,9.96247826086955
380,8.89850000000003
390,8.22028800000002
400,6.99548800000002
410,6.05798333333334
420,5.33304724409451
430,4.91082812500001
440,4.86062393162394
450,5.27142735042735
460,5.79279487179487
470,5.77596062992126
480,5.37070093457944
490,4.54275862068968
500,3.80215384615384
510,3.50249606299212
520,3.4706015625
530,3.61165624999999
540,3.86478124999999
550,4.3007358490566
560,4.69533540372671
570,4.51334782608696
580,4.33193457943925
590,4.17866355140187
600,4.02539252336449
610,3.8093846153846
620,3.19284905660376
630,2.76546153846155
640,2.40881578947369
650,2.03115596330274
660,1.70263247863248
670,1.5339609375
680,1.4816171875
690,1.49620472440946
700,1.54821875000001
710,1.63718897637794
720,1.77844859813085
730,2.05125984251969
740,2.20559055118111
750,2.323171875
760,2.33463779527559
770,2.19281176470588
780,1.99021874999999
790,1.99880314960631
800,1.98808135593221
810,1.88539925373134
820,1.77830970149254
830,1.67259336099584
840,1.57798755186721
850,1.48338174273858
860,1.39579439252336
870,1.31121495327103
880,1.23701492537314
890,1.17097014925374
900,1.10492537313433
910,1.08114906832298
920,1.06313664596273
930,1.04512422360248
940,1.03242056074766
950,1.02245171339564
960,1.01248286604361
970,1.00142056074766
980,.989021806853581
990,.9766230529595
1000,.959740740740739
1010,.928660493827159
1020,.897580246913579
1030,.8665
1040,.83528125
1050,.8040625
1060,.77284375
1070,.744850000000002
1080,.717662500000002
1090,.690475000000002
1100,.683462500000001
1110,.689900000000001
1120,.696337500000001
1130,.707150000000002
1140,.724525000000002
1150,.741900000000002
1160,.759231250000002
1170,.776387500000002
1180,.793543750000002
1190,.8107
1200,.78126
1210,.751819999999999
1220,.704568749999999
1230,.63950625
1240,.581418750000003
1250,.526956250000004
1260,.479143750000004
1270,.437587499999999
1280,.399987499999999
1290,.373862499999999
1300,.347737499999999
1310,.341015624999999
1320,.342609374999999
1330,.344203124999999
1340,.347953124999999
1350,.353859374999999
1360,.359765624999999
1370,.366140625000001
1380,.373609375000001
1390,.381078125000001
1400,.389006060606058
1410,.401066666666664
1420,.41312727272727
1430,.425187878787876
1440,.439050000000002
1450,.453362500000002
1460,.467675000000002
1470,.483337500000002
1480,.499900000000002
1490,.516462500000002
1500,.5294
1510,.5369
1520,.5444
1530,.55159375
1540,.5575625
1550,.56353125
1560,.569499999999999
1570,.575281249999999
1580,.581062499999999
1590,.586843749999999
1600,.589924999999998
1610,.592331249999998
1620,.594737499999998
1630,.595718181818179
1640,.595748484848483
1650,.595778787878786
1660,.595809375
1670,.595840624999999
1680,.595871874999999
1690,.594393749999996
1700,.579331249999996
1710,.564268749999996
1720,.549206249999996
1730,.528490624999998
1740,.507146874999997
1750,.485803124999998
1760,.465553125000002
1770,.445771875000002
1780,.425990625000002
1790,.412756250000001
1800,.406068750000001
1810,.399381250000001
1820,.395825000000002
1830,.399575000000002
1840,.403325000000002
1850,.407072727272726
1860,.410799999999999
1870,.414527272727272
1880,.418254545454544
1890,.417317241379308
1900,.415213793103446
1910,.413110344827584
1920,.403787500000002
1930,.393662500000002
1940,.383537500000002
1950,.373412500000002
1960,.362499999999999
1970,.351499999999999
1980,.340499999999999
1990,.33295625
2000,.32689375
2010,.32083125
2020,.316512121212122
2030,.313936363636364
2040,.311360606060607
2050,.308775
2060,.30615
2070,.303525
2080,.300900000000001
2090,.298775000000001
2100,.29665
2110,.294525
2120,.293950000000001
2130,.293762500000001
2140,.293575000000001
2150,.293049999999999
2160,.292299999999999
2170,.291549999999999
2180,.290500000000001
2190,.289000000000001
2200,.287500000000001
2210,.286306250000002
2220,.286337500000002
2230,.286368750000002
2240,.286400000000002
2250,.286400000000002
2260,.286400000000002
2270,.286400000000002
2280,.286426470588234
2290,.28645588235294
2300,.286485294117646
2310,.2865
2320,.2865
2330,.2865
2340,.286509375
2350,.286540625
2360,.286571875
2370,.286603124999999
2380,.286634374999999
2390,.286665624999999
2400,.286696874999999
2410,.287740624999999
2420,.288896874999999
2430,.290053124999999
2440,.290553125000002
2450,.290771875000002
2460,.290990625000002
2470,.291569696969695
2480,.292509090909089
2490,.293448484848483
2500,.294087499999998
2510,.293524999999998
2520,.292962499999998
2530,.2924
2540,.29186875
2550,.2913375
2560,.29080625
2570,.290699999999997
2580,.290699999999997
2590,.291145108695652
2600,.291639673913044
2610,.292134239130435
2620,.292628804347826
2630,.293123369565218
2640,.293617934782609
2650,.2941125
2660,.294607065217391
2670,.295101630434783
2680,.295596195652174
2690,.296090760869565
2700,.296585326086957
2710,.297079891304348
2720,.297574456521739
2730,.298069021739131
2740,.298563586956522
2750,.299058152173913
2760,.299552717391304
2770,.300193939393941
2780,.30098181818182
2790,.301769696969699
2800,.302406250000001
2810,.302437500000001
2820,.302468750000001
2830,.302500000000001
2840,.302531250000001
2850,.302562500000001
2860,.302593750000001
2870,.302600000000001
2880,.302600000000001


==> gamgamrun2_all.csv <==
C1,C2
200,18.5
210,14.3
220,10.3986666666667
230,11.9453333333333
240,14.44
250,8.87600000000001
260,11.2293333333333
270,9.05384615384615
280,7.70000000000001
290,8.30000000000001
300,5.87
310,5.20263157894736
320,6.13421052631579
330,7.49285714285713
340,7.13882352941177
350,4.37999999999997
360,3.64173913043478
370,3.74608695652174
380,3.948
390,3.01
400,2.50375
410,2.43999999999999
420,3.03999999999999
430,3.71689655172413
440,3.10655172413793
450,2.49620689655172
460,2.365
470,2.9525
480,3.54
490,2.77999999999999
500,2.02
510,2.29769230769231
520,2.06692307692308
530,1.83615384615384
540,1.77444444444445
550,1.755
560,1.73555555555556
570,1.7647619047619
580,1.98857142857143
590,2.19028571428571
600,2.19314285714285
610,2.196
620,2.19885714285714
630,2.09058823529412
640,1.90823529411765
650,1.72588235294118
660,1.61192307692308
670,1.77153846153846
680,1.77280310880829
690,1.67719543973942
700,1.61074592833876
710,1.54429641693811
720,1.63368047337278
730,1.75498224852071
740,1.66
750,1.508
760,1.748
770,1.79590163934426
780,1.76147540983607
790,1.72704918032787
800,1.69262295081967
810,1.65819672131148
820,1.62377049180328
830,1.53105263157894
840,1.39813333333333
850,.886580645161288
860,.85948387096774
870,.832387096774191
880,.798312500000005
890,.701437500000006
900,.665499999999997
910,.690499999999997
920,.710740740740741
930,.688148148148148
940,.665555555555556
950,.642962962962963
960,.620370370370371
970,.597777777777778
980,.63377777777778
990,.694888888888892
1000,.755999999999998
1010,.821333333333331
1020,.886666666666664
1030,.855090265486726
1040,.805399999999999
1050,.763825531914892
1060,.682
1070,.614
1080,.546
1090,.478
1100,.410000000000001
1110,.455000000000001
1120,.500000000000001
1130,.545
1140,.507833333333333
1150,.470666666666667
1160,.4335
1170,.396333333333334
1180,.359166666666667
1190,.322000000000001
1200,.352
1210,.382000000000001
1220,.411999999999999
1230,.518
1240,.512666666666667
1250,.507333333333334
1260,.501999999999998
1270,.501499999999998
1280,.501
1290,.478
1300,.455
1310,.432
1320,.409
1330,.386000000000001
1340,.367250000000001
1350,.348500000000001
1360,.329750000000001
1370,.311000000000001
1380,.327500000000001
1390,.344000000000001
1400,.360500000000001
1410,.377000000000001
1420,.393500000000001
1430,.41
1440,.3846
1450,.3592
1460,.3338
1470,.3084
1480,.283
1490,.3025
1500,.322000000000001
1510,.3415
1520,.360999999999999
1530,.397666666666666
1540,.434333333333332
1550,.470999999999999
1560,.504499999999999
1570,.537999999999999
1580,.556034426229507
1590,.529149180327869
1600,.502263934426229
1610,.475378688524589
1620,.44849344262295
1630,.42160819672131
1640,.397637499999999
1650,.385324999999999
1660,.315999999999999
1670,.294666666666665
1680,.273333333333332
1690,.252
1700,.246
1710,.24
1720,.234
1730,.228
1740,.222
1750,.220285714285714
1760,.218571428571428
1770,.216857142857143
1780,.215142857142857
1790,.213428571428571
1800,.211714285714286
1810,.210000000000001
1820,.209428571428572
1830,.208857142857144
1840,.208285714285715
1850,.207714285714286
1860,.207142857142858
1870,.206571428571429
1880,.206
1890,.205714285714286
1900,.205428571428571
1910,.205142857142857
1920,.204857142857143
1930,.204571428571429
1940,.204285714285714
1950,.204
1960,.204285714285714
1970,.204571428571429
1980,.204857142857143
1990,.205142857142857
2000,.205428571428571
2010,.205714285714286
2020,.205999999999999
2030,.207999999999999
2040,.209999999999999
2050,.211999999999999
2060,.213999999999999
2070,.215999999999999
2080,.218
2090,.225
2100,.232
2110,.239
2120,.240069473684211
2130,.238848421052632
2140,.237627368421053
2150,.236406315789474
2160,.235185263157895
2170,.233964210526316
2180,.232743157894737
2190,.231522105263158
2200,.230573469387755
2210,.229655102040816
2220,.228736734693877
2230,.227818367346938
2240,.226899999999999
2250,.225981632653061
2260,.225063265306122
2270,.224144897959183
2280,.223226530612244
2290,.222384615384615
2300,.222230769230769
2310,.222076923076922
2320,.221923076923076
2330,.22176923076923
2340,.221615384615384
2350,.221461538461538
2360,.221307692307692
2370,.215
2380,.220999999999999
2390,.220846153846153
2400,.220287727272727
2410,.219555909090909
2420,.218824090909091
2430,.218092272727272
2440,.217360454545454
2450,.216628636363636
2460,.215896818181818
2470,.215165
2480,.214433181818181
2490,.213701363636363
2500,.212969545454545
2510,.212237727272727
2520,.211505909090909
2530,.210774090909091
2540,.210042272727272
2550,.209310454545454
2560,.208578636363636
2570,.207846818181818
2580,.207115
2590,.206383181818181
2600,.205651363636363
2610,.204919545454545
2620,.204622881355933
2630,.204512711864407
2640,.204402542372882
2650,.204292372881356
2660,.204182203389831
2670,.204072033898305
2680,.20396186440678
2690,.203851694915255
2700,.203741525423729
2710,.203631355932204
2720,.203521186440678
2730,.203411016949153
2740,.203598245614035
2750,.203818518518519
2760,.204038791423002
2770,.204259064327486
2780,.204479337231969
2790,.204699610136452
2800,.204919883040936
2810,.205140155945419
2820,.205360428849903
2830,.205580701754386
2840,.20580097465887
2850,.206021247563353
2860,.206241520467836
2870,.20646179337232
2880,.206682066276803
2890,.206902339181287
2900,.20712261208577
2910,.207342884990254
2920,.207563157894737
2930,.20778343079922
2940,.208003703703704
2950,.208223976608187
2960,.208444249512671
2970,.208664522417154
2980,.208884795321638
2990,.209105068226121
3000,.209325341130604
3010,.209545614035088
3020,.209765886939571
3030,.209986159844055
3040,.210206432748538
3050,.210426705653022
3060,.210646978557505
3070,.210867251461988
3080,.211087524366472
3090,.211307797270955
3100,.211528070175439
3110,.211748343079922
3120,.211968615984406
3130,.212188888888889
3140,.212409161793372
3150,.212629434697856
3160,.212849707602339
3170,.213069980506823
3180,.213290253411306
3190,.21351052631579
3200,.213730799220273
3210,.213951072124757
3220,.21417134502924
3230,.214391617933723
3240,.214611890838207
3250,.2144225
3260,.21396
3270,.2134975
3280,.213035
3290,.2125725
3300,.21211
3310,.2116475
3320,.211185
3330,.2107225
3340,.21026
3350,.2097975
3360,.209335
3370,.2088725
3380,.20841
3390,.2079475
3400,.207485
3410,.207357692307693
3420,.207453846153846
3430,.20755
3440,.207646153846154
3450,.207742307692308
3460,.207838461538462
3470,.207934615384616
3480,.208030769230769
3490,.208126923076923
3500,.208223076923077
3510,.208319230769231
3520,.208415384615385
3530,.208511538461539
3540,.208607692307693
3550,.208703846153846
3560,.2088
3570,.208896153846154
3580,.208992307692308
3590,.209088461538462
3600,.209184615384616
3610,.209280769230769
3620,.209376923076923
3630,.209473076923077
3640,.209569230769231
3650,.209665384615385
3660,.209761538461539
3670,.209364285714285
3680,.208638095238095
3690,.207911904761904
3700,.207185714285714
3710,.206459523809523
3720,.205733333333333
3730,.205007142857142
3740,.204280952380952
3750,.203663176895307
3760,.203479061371841
3770,.203294945848375
3780,.20311083032491
3790,.202926714801444
3800,.202742599277978
3810,.202558483754512
3820,.202374368231047
3830,.202190252707581
3840,.202006137184115
3850,.20182202166065
3860,.201637906137184
3870,.201453790613718
3880,.201269675090253
3890,.201085559566787
3900,.200901444043321
3910,.200717328519855
3920,.20053321299639
3930,.200349097472924
3940,.200164981949458
3950,.199980866425993
3960,.199796750902527
3970,.199612635379061
3980,.199428519855595
3990,.19924440433213
4000,.199060288808664
4010,.198876173285198
4020,.198692057761733
4030,.198591071428571
4040,.198573214285714
4050,.198555357142857
4060,.1985375
4070,.198519642857143
4080,.198501785714285
4090,.198483928571428
4100,.198466071428571
4110,.198448214285714
4120,.198430357142857
4130,.1984125
4140,.198394642857143
4150,.198376785714285
4160,.198358928571428
4170,.198341071428571
4180,.198323214285714
4190,.198305357142857
4200,.1983
4210,.1983
4220,.1983
4230,.1983
4240,.1983
4250,.1983
4260,.1983
4270,.1983
4280,.1983
4290,.1983
4300,.1983
4310,.1983
4320,.1983
4330,.1983
4340,.1983
4350,.1983
4360,.1983
4370,.1983
4380,.1983


==> hhrun1_all.csv <==
C1,C2
230,2845.47126436782
240,990.196363636362
250,1259.87096774193
260,1217.76886792453
270,1337.10849056604
280,1354.88888888889
290,937.126086956523
300,502.357291666664
310,395.544239631337
320,378.309216589862
330,355.113636363637
340,388.533333333335
350,459.199999999999
360,459.199999999999
370,446.068376068379
380,369.148760330579
390,338.874698795183
400,257.595294117647
410,220.487459807074
420,237.786495176849
430,255.085530546624
440,266.251898734177
450,269.922784810126
460,269.508092485549
470,222.109248554913
480,173.3078125
490,125.116981132076
500,119.645283018868
510,114.17358490566
520,97.0608808290158
530,79.6899999999998
540,79.6899999999998
550,96.2291666666665
560,114.8125
570,132.994444444445
580,125.312
590,116.272
600,107.232
610,99.1301927194862
620,94.7811563169166
630,90.432119914347
640,86.0830835117774
650,81.7340471092078
660,73.2675
670,61.1495754716981
680,51.2007450980392
690,44.3732941176471
700,37.545843137255
710,41.1398867924528
720,46.4304528301886
730,50.8105352112676
740,51.7654647887324
750,52.7203943661972
760,53.675323943662
770,52.494375
780,50.213125
790,47.931875
800,47.43
810,47.43
820,47.43
830,45.1497363083164
840,42.2633265720081
850,39.3769168356998
860,36.4905070993915
870,33.6040973630832
880,30.5964741641337
890,27.5691185410334
900,24.5417629179331
910,23.4892435424354
920,23.9265129151291
930,24.3637822878228
940,24.8010516605166
950,25.2383210332103
960,25.5422857142857
970,25.0908571428572
980,24.6394285714286
990,24.188
1000,23.7365714285714
1010,23.2851428571429
1020,24.128
1030,25.1146666666667
1040,26.1013333333333
1050,27.088
1060,28.0746666666667
1070,29.0613333333334
1080,34.2351219512195
1090,39.8741463414634
1100,45.5131707317073
1110,51.1521951219512
1120,70.4436678200692
1130,69.2795551161641
1140,68.115442412259
1150,66.9513297083539
1160,37.7866666666667
1170,33.3075000000001
1180,28.8283333333335
1190,24.3491666666667
1200,19.87
1210,20.1003921568627
1220,20.3307843137255
1230,20.5611764705882
1240,20.791568627451
1250,21.0219607843137
1260,21.2523529411765
1270,21.4827450980392
1280,21.713137254902
1290,21.9435294117647
1300,22.1739215686274
1310,21.5464
1320,20.7044
1330,19.8624
1340,19.0204
1350,18.1784
1360,17.3364
1370,16.4944
1380,15.6524
1390,14.8104
1400,13.9684
1410,13.7239603960396
1420,13.6289108910891
1430,13.5338613861386
1440,13.4388118811881
1450,13.3437623762376
1460,13.2487128712871
1470,13.1536633663366
1480,13.0586138613861
1490,12.9635643564356
1500,12.8685148514851
1510,13.5363157894737
1520,14.531052631579
1530,15.5257894736842
1540,16.5205263157895
1550,17.5152631578948
1560,18.51
1570,19.5047368421053
1580,20.4994736842106
1590,21.4942105263158
1600,22.1537910447761
1610,21.4727462686567
1620,20.7917014925373
1630,20.1106567164179
1640,19.4296119402985
1650,18.7485671641791
1660,18.0675223880597
1670,17.3864776119403
1680,16.7054328358209
1690,16.0243880597015
1700,15.3433432835821
1710,14.6622985074627
1720,13.9812537313433
1730,13.3002089552239
1740,12.6191641791045
1750,11.9381194029851
1760,11.2570746268657
1770,10.5760298507463
1780,9.89498507462689
1790,9.21394029850748
1800,8.5949191919192
1810,8.53411111111112
1820,8.47330303030304
1830,8.41249494949496
1840,8.35168686868688
1850,8.29087878787879
1860,8.23007070707071
1870,8.16926262626263
1880,8.10845454545455
1890,8.04764646464647
1900,7.91923423423422
1910,7.5204054054054
1920,7.12157657657657
1930,6.72274774774775
1940,6.32391891891892
1950,5.92509009009008
1960,5.52626126126125
1970,5.12743243243243
1980,4.7286036036036
1990,4.32977477477478
2000,3.93094594594594
2010,3.57383778234086
2020,3.59221560574948
2030,3.61059342915811
2040,3.62897125256673
2050,3.64734907597536
2060,3.66572689938398
2070,3.68410472279261
2080,3.70248254620123
2090,3.72086036960985
2100,3.73923819301848
2110,3.7576160164271
2120,3.77599383983573
2130,3.79437166324435
2140,3.81274948665298
2150,3.8311273100616
2160,3.84950513347022
2170,3.86788295687885
2180,3.88626078028747
2190,3.9046386036961
2200,3.92301642710472
2210,3.94139425051334
2220,3.95977207392197
2230,3.97814989733059
2240,3.99652772073922
2250,4.01490554414784
2260,4.03328336755647
2270,4.05166119096509
2280,4.07003901437372
2290,4.08841683778234
2300,4.10679466119096
2310,4.12517248459959
2320,4.14355030800821
2330,4.16192813141684
2340,4.18030595482546
2350,4.19868377823408
2360,4.21706160164271
2370,4.23543942505133
2380,4.25381724845996
2390,4.27219507186858
2400,4.29057289527721
2410,4.30895071868583
2420,4.32732854209445
2430,4.34570636550308
2440,4.3640841889117
2450,4.38246201232033
2460,4.40083983572895
2470,4.41921765913758
2480,4.4375954825462
2490,4.45597330595482
2500,4.49691666666667
2510,4.57170833333334
2520,4.6465
2530,4.72129166666667
2540,4.79608333333333
2550,4.870875
2560,4.94566666666667
2570,5.02045833333334
2580,5.09525
2590,5.17004166666667
2600,5.24483333333333
2610,5.319625
2620,5.39441666666667
2630,5.46920833333333
2640,5.544
2650,5.61879166666667
2660,5.69358333333333
2670,5.768375
2680,5.84316666666667
2690,5.91795833333333
2700,5.99275
2710,6.06754166666667
2720,6.14233333333333
2730,6.217125
2740,6.29191666666667
2750,6.36670833333333
2760,6.4415
2770,6.51629166666667
2780,6.59108333333334
2790,6.665875
2800,6.74066666666667
2810,6.81545833333333
2820,6.89025
2830,6.96504166666667
2840,7.03983333333334
2850,7.114625
2860,7.18941666666667
2870,7.26420833333333
2880,7.339
2890,7.41379166666667
2900,7.48858333333333
2910,7.563375
2920,7.63816666666667
2930,7.71295833333333
2940,7.78775
2950,7.86254166666667
2960,7.93733333333333
2970,8.012125


==> hhrun2_all.csv <==
C1,C2
220,2450.43902439025
230,5582.12244897959
240,5875.24999999999
250,3116.70786516854
260,2983.56179775281
270,3070.11764705882
280,3436.29411764706
290,3596.22140221402
300,3446.77490774908
310,3297.32841328413
320,3323.29880478087
330,3428.0796812749
340,3532.86055776892
350,3450.34653465346
360,2693.91089108911
370,2524.64285714285
380,2486.76756756757
390,1896.4972972973
400,1629.87919463087
410,1584.69776119403
420,1714.65427509294
430,1907.96282527881
440,1974.85593220338
450,1818.80155555556
460,1593.97933333333
470,1369.15711111111
480,1144.33488888889
490,919.512666666667
500,871.982791586998
510,871.581261950286
520,871.179732313575
530,870.778202676864
540,870.376673040153
550,830.826356589147
560,760.516279069766
570,690.206201550387
580,619.896124031007
590,549.586046511628
600,509.763076923076
610,515.670769230768
620,521.57846153846
630,534.803124999999
640,589.490624999999
650,644.178124999999
660,698.865624999999
670,753.553124999999
680,756.465882352941
690,733.877647058823
700,703.257142857143
710,613.733333333333
720,524.209523809523
730,434.685714285714
740,345.161904761905
750,261.278596491229
760,242.26105263158
770,223.24350877193
780,210.980946601942
790,221.332888349514
800,231.684830097087
810,242.03677184466
820,252.388713592233
830,262.740655339806
840,273.092597087378
850,283.444538834951
860,293.796480582524
870,260.563386944182
880,215.870860927153
890,349.466371681415
900,368.050442477876
910,386.634513274336
920,388.215555555556
930,356.790718954248
940,325.365882352941
950,293.941045751634
960,262.516209150327
970,231.09137254902
980,199.666535947712
990,168.241699346405
1000,155.866238999537
1010,152.049194071329
1020,148.232149143122
1030,144.415104214914
1040,140.598059286707
1050,136.781014358499
1060,132.963969430292
1070,129.146924502084
1080,125.329879573877
1090,121.512834645669
1100,117.695789717462
1110,113.878744789254
1120,110.061699861047
1130,106.244654932839
1140,102.427610004632
1150,98.6105650764242
1160,94.7935201482168
1170,90.9764752200093
1180,87.1594302918018
1190,83.3423853635942
1200,79.5253404353867
1210,76.2413362068965
1220,77.754698275862
1230,79.2680603448275
1240,80.7814224137931
1250,82.2947844827586
1260,83.8081465517241
1270,85.3215086206896
1280,86.8348706896551
1290,88.3482327586206
1300,89.8615948275861
1310,91.3749568965517
1320,92.8883189655172
1330,94.4016810344827
1340,95.9150431034482
1350,97.4284051724137
1360,98.9417672413792
1370,100.455129310345
1380,101.96849137931
1390,103.481853448276
1400,104.995215517241
1410,106.508577586207
1420,108.021939655172
1430,109.535301724138
1440,111.048663793103
1450,109.997567567568
1460,108.661531531531
1470,107.325495495495
1480,105.989459459459
1490,104.653423423423
1500,103.317387387387
1510,101.981351351351
1520,100.645315315315
1530,99.3092792792793
1540,97.9732432432432
1550,96.6372072072072
1560,95.3011711711711
1570,93.9651351351351
1580,92.6290990990991
1590,91.293063063063
1600,89.957027027027
1610,88.6209909909909
1620,87.2849549549549
1630,85.9489189189189
1640,84.6128828828828
1650,83.2768468468468
1660,81.9408108108108
1670,80.8325757575757
1680,79.8219696969697
1690,78.8113636363636
1700,77.8007575757576
1710,76.7901515151515
1720,75.7795454545454
1730,74.7689393939394
1740,73.7583333333333
1750,72.7477272727272
1760,71.7371212121212
1770,70.7265151515151
1780,69.7159090909091
1790,68.705303030303
1800,67.6946969696969
1810,66.6840909090909
1820,65.6734848484848
1830,64.6628787878788
1840,63.6522727272727
1850,62.6416666666666
1860,61.6310606060606
1870,60.6204545454545
1880,59.6098484848484
1890,58.5992424242424
1900,57.5886363636363
1910,56.5780303030303
1920,55.5674242424242
1930,54.5568181818182
1940,53.5462121212121
1950,52.535606060606
1960,51.525
1970,50.5143939393939
1980,49.5037878787878
1990,48.4931818181818
2000,47.4825757575757
2010,46.4719696969697
2020,45.4613636363636
2030,44.4507575757575
2040,43.4401515151515
2050,42.4295454545454
2060,41.4189393939394
2070,40.4083333333333
2080,39.3977272727272
2090,38.3871212121212
2100,37.3765151515151
2110,36.365909090909
2120,35.355303030303
2130,34.8723385689354
2140,34.9170157068063
2150,34.9616928446771
2160,35.006369982548
2170,35.0510471204188
2180,35.0957242582897
2190,35.1404013961605
2200,35.1850785340314
2210,35.2297556719023
2220,35.2744328097731
2230,35.319109947644
2240,35.3637870855148
2250,35.4084642233857
2260,35.4531413612565
2270,35.4978184991274
2280,35.5424956369982
2290,35.5871727748691
2300,35.63184991274
2310,35.6765270506108
2320,35.7212041884817
2330,35.7658813263525
2340,35.8105584642234
2350,35.8552356020942
2360,35.8999127399651
2370,35.9445898778359
2380,35.9892670157068
2390,36.0339441535777
2400,36.0786212914485
2410,36.1232984293194
2420,36.1679755671902
2430,36.2126527050611
2440,36.2573298429319
2450,36.3020069808028
2460,36.3466841186736
2470,36.3913612565445
2480,36.4360383944153
2490,36.4807155322862
2500,36.5253926701571
2510,36.5700698080279
2520,36.6147469458988
2530,36.6594240837696
2540,36.7041012216405
2550,36.7487783595113
2560,36.7934554973822
2570,36.838132635253
2580,36.8828097731239
2590,36.9274869109947
2600,36.9721640488656
2610,37.0168411867365
2620,37.0615183246073
2630,37.1061954624782
2640,37.150872600349
2650,37.1955497382199
2660,37.2402268760907
2670,37.2849040139616
2680,37.3295811518324
2690,37.3742582897033
2700,37.5056810631229
2710,37.9840863787375
2720,38.4624916943522
2730,38.9408970099668
2740,39.4193023255814
2750,39.897707641196
2760,40.3761129568106
2770,40.8545182724252
2780,41.3329235880399
2790,41.8113289036545
2800,42.2897342192691
2810,42.7681395348837
2820,43.2465448504983
2830,43.7249501661129
2840,44.2033554817276
2850,44.6817607973422
2860,45.1601661129568
2870,45.6385714285714
2880,46.116976744186
2890,46.5953820598007
2900,47.0737873754153
2910,47.5521926910299
2920,48.0305980066445
2930,48.5090033222591
2940,48.9874086378737
2950,49.4658139534884
2960,49.944219269103
2970,50.4226245847176
2980,50.9010299003322
2990,51.3794352159468
3000,51.8578405315615
3010,52.3362458471761
3020,52.8146511627907
3030,53.2930564784053
3040,53.7714617940199
3050,54.2498671096345
3060,54.7282724252492
3070,55.2066777408638
3080,55.6850830564784
3090,56.163488372093
3100,56.6418936877076
3110,57.1202990033222
3120,57.5987043189369
3130,58.0771096345515
3140,58.5555149501661
3150,59.0339202657807
3160,59.5123255813953
3170,59.99073089701
3180,60.4691362126246
3190,60.9475415282392
3200,61.4259468438538
3210,61.9043521594684
3220,62.382757475083
3230,62.8611627906977
3240,63.3395681063123
3250,63.8179734219269
3260,64.2963787375415
3270,64.7747840531561
3280,65.2531893687707
3290,65.7315946843854
3300,66.21


==> ttrun1_all.csv <==
C1,C2
510,1729.28063241107
520,1604.37944664032
530,1479.47826086957
540,1366.57142857143
550,1257.04761904762
560,1155.51478260869
570,1062.99304347826
580,973.656956521738
590,899.874347826086
600,826.091739130434
610,769.7984
620,716.1184
630,674.363957597173
640,652.91519434629
650,631.466431095406
660,610.854915254237
670,590.956610169492
680,571.058305084746
690,553.430072463768
700,537.379347826087
710,521.328623188406
720,502.131225296442
730,482.28932806324
740,466.856521739132
750,461.7115942029
760,456.566666666668
770,457.518545454545
780,463.663999999999
790,469.809454545454
800,475.035636363637
810,480.017454545456
820,484.929454545454
830,488.165818181817
840,491.402181818181
850,495.213043478262
860,500.430434782609
870,505.647826086957
880,505.490151515152
890,500.56590909091
900,495.641666666667
910,508.045454545454
920,522.590909090909
930,536.853818181816
940,541.981090909089
950,547.108363636362
960,552.150197628462
970,556.972332015814
980,561.794466403166
990,523.440677966102
1000,470.694915254237
1010,417.949152542373
1020,401.000000000001
1030,393.000000000001
1040,385.000000000001
1050,377.12962962963
1060,369.38888888889
1070,361.648148148149
1080,354.671428571428
1090,347.885714285714
1100,341.099999999999
1110,333.84074074074
1120,326.581481481481
1130,319.689285714286
1140,313.653571428572
1150,307.617857142858
1160,301.637037037037
1170,295.711111111112
1180,289.785185185186
1190,283.857142857142
1200,277.928571428571
1210,271.999999999999
1220,266.892857142857
1230,261.785714285714
1240,255.833333333334
1250,246.500000000001
1260,237.166666666667
1270,227.482142857143
1280,217.446428571429
1290,207.410714285714
1300,197.866666666667
1310,188.533333333333
1320,179.2
1330,166.881818181819
1340,154.563636363637
1350,148.237931034483
1360,143.410344827587
1370,138.58275862069
1380,133.342857142857
1390,128.057142857143
1400,122.759259259258
1410,117.351851851851
1420,111.944444444444
1430,106.918571428572
1440,102.465
1450,98.0114285714288
1460,93.3418181818186
1470,88.5281818181821
1480,84.6042857142857
1490,82.0149999999999
1500,79.4257142857142
1510,77.6079310344824
1520,76.3044827586204
1530,75.0010344827583
1540,73.3572413793102
1550,71.5675862068964
1560,69.7779310344826
1570,68.1976
1580,66.6696
1590,65.3171428571426
1600,64.3742857142854
1610,63.4314285714283
1620,62.4507407407412
1630,61.4322222222227
1640,60.4137037037042
1650,59.3214285714286
1660,58.2107142857143
1670,57.1
1680,55.8851851851852
1690,54.6703703703704
1700,53.5167857142858
1710,52.5060714285716
1720,51.4953571428573
1730,50.5400000000004
1740,49.6400000000004
1750,48.7400000000004
1760,47.8314285714288
1770,46.9207142857145
1780,46.0100000000004
1790,45.1850000000004
1800,44.3600000000004
1810,43.5377777777774
1820,42.7266666666663
1830,41.9155555555552
1840,41.0671428571426
1850,40.1814285714283
1860,39.295714285714
1870,38.5477777777775
1880,37.8588888888886
1890,37.1699999999998
1900,36.5414285714283
1910,35.9128571428569
1920,35.2655555555558
1930,34.5433333333336
1940,33.8211111111113
1950,33.067407407407
1960,32.2822222222219
1970,31.4970370370367
1980,31.1657142857144
1990,30.9478571428573
2000,30.73
2010,30.1514285714286
2020,29.5728571428572
2030,28.7514285714283
2040,26.9585714285712
2050,26.4874074074073
2060,26.3466666666666
2070,26.1951724137931
2080,25.9468965517241
2090,25.6986206896552
2100,25.5030769230769
2110,25.5184615384615
2120,25.5338461538462
2130,25.2807142857144
2140,24.8485714285715
2150,24.4164285714286
2160,23.9299999999999
2170,23.4299999999999
2180,22.93
2190,22.5448148148148
2200,22.1596296296296
2210,21.8074999999999
2220,21.5324999999999
2230,21.2574999999999
2240,20.971851851852
2250,20.6755555555557
2260,20.3792592592594
2270,20.0857142857144
2280,19.7928571428572
2290,19.5
2300,19.1740740740741
2310,18.8481481481481
2320,18.5396428571429
2330,18.2717857142857
2340,18.0039285714286
2350,17.7342857142858
2360,17.4628571428572
2370,17.1914285714286
2380,16.9414814814815
2390,16.7007407407408
2400,16.4600000000001
2410,16.2100000000001
2420,15.9600000000001
2430,15.7125925925926
2440,15.4755555555556
2450,15.2385185185186
2460,15.0128571428572
2470,14.7985714285715
2480,14.5842857142858
2490,14.3670370370368
2500,14.1485185185183
2510,13.9299999999998
2520,13.7192857142856
2530,13.5085714285713
2540,13.3
2550,13.1
2560,12.9
2570,12.7142857142858
2580,12.5428571428572
2590,12.3714285714286
2600,12.1775
2610,11.9739285714286
2620,11.7703571428572
2630,11.5733333333333
2640,11.377037037037
2650,11.1844444444444
2660,11.0066666666666
2670,10.8288888888888
2680,10.6677777777777
2690,10.5233333333333
2700,10.3788888888888
2710,10.2529333333334
2720,10.1316
2730,10.0102666666667
2740,9.76230769230777
2750,9.48269230769239
2760,9.23692307692309
2770,9.12653846153847
2780,9.01615384615386
2790,8.92311111111103
2800,8.84162962962955
2810,8.76014814814807
2820,8.63251724137925
2830,8.4997586206896
2840,8.36700000000004
2850,8.16286206896555
2860,7.95872413793107
2870,7.76270370370366
2880,7.6397407407407
2890,7.51677777777773
2900,7.40285714285718
2910,7.30250000000004
2920,7.2021428571429
2930,7.08222222222209
2940,6.94925925925913
2950,6.81629629629617
2960,6.71492857142847
2970,6.61707142857133
2980,6.52487499999989
2990,6.48362499999989


==> ttrun2_all.csv <==
C1,C2
0,0

==> wwrun1_all.csv <==
C1,C2
310,736.527272727272
320,680.25933014354
330,626.1
340,574.225
350,525.792307692308
360,482.523076923077
370,441.387081339713
380,404.784210526316
390,370.761538461539
400,345.376923076923
410,321.542788461538
420,306.494711538461
430,291.532057416268
440,277.704306220096
450,263.876555023924
460,249.041346153846
470,234.185576923077
480,220.556459330144
490,207.063636363636
500,195.699038461538
510,184.833653846154
520,176.600480769231
530,169.340865384616
540,161.606220095694
550,153.615789473684
560,146.465384615385
570,139.975
580,133.66923076923
590,127.563461538461
600,120.053110047847
610,110.435885167464
620,100.821727748691
630,91.2143979057591
640,81.8960732984292
650,73.0112565445025
660,65.3067788461537
670,58.8308173076921
680,52.9107211538462
690,47.790528846154
700,43.6115789473684
710,41.3436363636364
720,39.2242307692307
730,37.5751923076922
740,35.95
750,34.4500000000001
760,32.9517224880382
770,31.4732535885166
780,29.9947846889951
790,28.9471634615385
800,27.9038942307693
810,27.8143749999999
820,27.8191826923076
830,28.1655023923444
840,28.5817703349282
850,28.6935576923077
860,28.6983653846154
870,28.7412500000001
880,28.8037500000001
890,28.7717224880382
900,28.6712440191387
910,27.9674519230769
920,26.6357211538462
930,25.3237019230769
940,24.040048076923
950,22.8136842105264
960,21.7036363636364
970,20.6188461538461
980,19.6140384615384
990,18.6744660194174
1000,18.0773786407767
1010,17.5500000000001
1020,17.6500000000001
1030,17.7500000000001
1040,17.8500000000001
1050,17.9500000000001
1060,18.1100000000001
1070,18.2766666666668
1080,18.3138095238095
1090,18.3185714285714
1100,18.6210000000001
1110,19.0510000000001
1120,19.9499999999999
1130,21.0499999999999
1140,22.0014285714286
1150,22.8538095238095
1160,23.6728571428571
1170,24.4585714285714
1180,25.2861904761905
1190,26.1766666666667
1200,26.92
1210,27.32
1220,27.641
1230,27.646
1240,27.6519047619049
1250,27.6614285714287
1260,27.6704761904762
1270,27.6752380952381
1280,27.6799999999999
1290,27.6847619047618
1300,27.6895238095237
1310,27.3857142857141
1320,27.0476190476189
1330,26.7933333333332
1340,26.5599999999999
1350,26.3184999999999
1360,26.0734999999999
1370,25.7766666666665
1380,25.4576190476189
1390,25.1985714285712
1400,24.9795238095236
1410,24.7176190476191
1420,24.4128571428572
1430,24.1633333333333
1440,23.9966666666666
1450,23.7799999999999
1460,23.4466666666666
1470,23.1459999999997
1480,22.9759999999997
1490,22.6325
1500,21.595


==> wwrun2_all.csv <==
C1,C2
210,18416.5250594487
220,20199.9631734496
230,21268.8200588902
240,22513.1944960453
250,23847.9870659017
260,24036.625819597
270,23580.5530517017
280,23124.4802838065
290,22668.4075159112
300,22212.3347480159
310,3858.50704225352
320,3537.38028169014
330,3216.25352112676
340,2895.12676056338
350,2574.
360,2293.17267552182
370,2111.00948766604
380,1928.84629981025
390,1746.68311195446
400,1564.51992409867
410,1384.7402739726
420,1321.75397260274
430,1258.76767123288
440,1195.78136986301
450,1132.79506849315
460,1069.80876712329
470,1006.82246575343
480,943.836164383562
490,896.775922953451
500,855.909149277689
510,815.042375601926
520,774.175601926163
530,733.308828250401
540,692.442054574639
550,657.8408
560,629.7608
570,601.6808
580,573.6008
590,545.5208
600,489.575196850394
610,486.878346456693
620,480.534042553192
630,467.98085106383
640,455.427659574468
650,442.874468085107
660,430.321276595745
670,417.768085106383
680,405.308571428571
690,393.248421052631
700,381.188270676692
710,369.128120300752
720,357.067969924812
730,345.007819548872
740,332.947669172932
750,326.865667166417
760,325.876161919041
770,324.886656671664
780,323.897151424288
790,322.907646176912
800,321.918140929536
810,320.928635682159
820,317.158428571428
830,312.972714285714
840,308.787
850,275.342181069959
860,250.301028806585
870,225.25987654321
880,200.218724279836
890,175.177572016461
900,160.689399293286
910,167.626972909305
920,174.564546525324
930,181.502120141342
940,188.439693757361
950,195.37726737338
960,202.314840989399
970,209.252414605418
980,216.189988221437
990,219.317105263158
1000,218.727067669173
1010,211.975187969925
1020,207.9
1030,204.122222222222
1040,200.344444444444
1050,195.610309278351
1060,187.981443298969
1070,180.352577319588
1080,172.723711340206
1090,165.094845360825
1100,157.465979381444
1110,150.120430107527
1120,145.324731182796
1130,140.529032258064
1140,135.733333333333
1150,130.937634408602
1160,126.141935483871
1170,121.34623655914
1180,116.550537634409
1190,111.754838709677
1200,106.959139784946
1210,106.057142857143
1220,106.128571428571
1230,106.2
1240,106.271428571429
1250,106.342857142857
1260,106.414285714286
1270,106.485714285714
1280,106.557142857143
1290,106.628571428571
1300,106.7
1310,106.7
1320,106.7
1330,106.7
1340,106.7
1350,106.7
1360,106.611111111111
1370,106.388888888889
1380,106.166666666667
1390,105.944444444444
1400,105.722222222222
1410,104.483869346734
1420,103.132613065327
1430,101.78135678392
1440,100.430100502513
1450,99.0788442211055
1460,97.7275879396985
1470,96.3763316582915
1480,95.0250753768844
1490,93.6738190954774
1500,92.3225628140704
1510,90.9713065326633
1520,89.6200502512563
1530,88.2687939698492
1540,86.9175376884422
1550,85.5662814070352
1560,84.2150251256282
1570,82.8637688442211
1580,81.5125125628141
1590,80.161256281407
1600,78.81
1610,77.080796460177
1620,75.351592920354
1630,73.622389380531
1640,71.893185840708
1650,70.1639823008849
1660,68.4347787610619
1670,66.7055752212389
1680,64.9763716814159
1690,63.2471681415929
1700,61.5179646017699
1710,59.7887610619469
1720,58.1792727272726
1730,56.6210909090908
1740,55.062909090909
1750,53.5047272727272
1760,51.9465454545453
1770,50.4938461538461
1780,49.4630769230768
1790,48.4323076923076
1800,47.4015384615384
1810,46.491
1820,45.861
1830,45.231
1840,44.601
1850,43.971
1860,43.341
1870,42.711
1880,42.081
1890,41.451
1900,40.821
1910,40.191
1920,39.561
1930,38.931
1940,38.301
1950,37.671
1960,37.041
1970,36.411
1980,35.781
1990,35.151
2000,34.7029411764706
2010,34.6794117647059
2020,34.6558823529412
2030,34.6323529411765
2040,34.6088235294118
2050,34.5852941176471
2060,34.5617647058824
2070,34.5382352941176
2080,34.5147058823529
2090,34.4911764705882
2100,34.4676470588235
2110,34.4441176470588
2120,34.4205882352941
2130,34.3970588235294
2140,34.3735294117647
2150,34.35
2160,34.3264705882353
2170,34.3029411764706
2180,34.2794117647059
2190,34.2558823529412
2200,34.2323529411765
2210,33.7363917525773
2220,33.1879381443299
2230,32.6394845360825
2240,32.091030927835
2250,31.5425773195876
2260,30.9941237113402
2270,30.4456701030928
2280,29.8972164948454
2290,29.3487628865979
2300,28.8003092783505
2310,28.2518556701031
2320,27.7034020618557
2330,27.1549484536083
2340,26.6064948453608
2350,26.0580412371134
2360,25.509587628866
2370,24.9611340206186
2380,24.4126804123711
2390,23.8642268041237
2400,23.6270098039216
2410,23.7010294117647
2420,23.7750490196078
2430,23.849068627451
2440,23.9230882352941
2450,23.9971078431373
2460,24.0711274509804
2470,24.1451470588235
2480,24.2191666666667
2490,24.2931862745098
2500,24.3672058823529
2510,24.4412254901961
2520,24.5152450980392
2530,24.5892647058823
2540,24.6632843137255
2550,24.7373039215686
2560,24.8113235294118
2570,24.8853431372549
2580,24.959362745098
2590,25.0333823529412
2600,25.0768965517241
2610,24.8458620689655
2620,24.6148275862069
2630,24.3837931034482
2640,24.1527586206896
2650,23.921724137931
2660,23.6906896551724
2670,23.4596551724137
2680,23.2286206896551
2690,22.9975862068965
2700,22.7665517241379
2710,22.5355172413793
2720,22.3044827586206
2730,22.073448275862
2740,21.8424137931034
2750,21.6113793103448
2760,21.3803448275862
2770,21.1493103448275
2780,20.9182758620689
2790,20.6872413793103
2800,20.4562068965517
2810,20.4782352941176
2820,20.5635294117647
2830,20.6488235294117
2840,20.7341176470588
2850,20.8194117647059
2860,20.9047058823529
2870,20.99
2880,21.075294117647
2890,21.1605882352941
2900,21.2458823529412
2910,21.1712500000001
2920,20.9900000000001
2930,20.8087500000001
2940,20.6275000000001
2950,20.4462500000001
2960,20.41
2970,20.41
2980,20.41
2990,49.5377419354842


==> zgamrun1_all.csv <==
C1,C2
200,2.57675
210,2.62374137931032
220,.927099206349206
230,.878680999999999
240,.927099206349206
250,.878680999999999
260,1.37108333333335
270,1.48996185286103
280,1.53912987012987
290,1.12809090909091
300,.866013793103452
310,.92946206896552
320,.695353333333331
330,.586876923076924
340,.695353333333331
350,.586876923076924
360,.809069189189186
370,.679285714285719
380,.486101724137932
390,.545929310344829
400,.483585714285713
410,.408519117647059
420,.483585714285713
430,.408519117647059
440,.363019704433498
450,.338684729064039
460,.329521551724139
470,.338684729064039
480,.329521551724139
490,.406331896551725
500,.504865641025641
510,.374909523809524
520,.405528571428571
530,.374909523809524
540,.405528571428571
550,.438994117647059
560,.476729411764706
570,.446658333333333
580,.341116666666666
590,.262899999999999
600,.241406493506493
610,.25841948051948
620,.241406493506493
630,.254959512195122
640,.244558208955224
650,.254959512195122
660,.244558208955224
670,.259259701492537
680,.273961194029851
690,.297696899224806
700,.332037984496124
710,.366379069767442
720,.400720155038759
730,.400678947368422
740,.355739676113361
750,.3108004048583
760,.265861133603239
770,.221433793103447
780,.177916551724136
790,.173975925925926
800,.173949470899471
810,.173923015873016
820,.171090804597702
830,.149481609195403
840,.127872413793104
850,.120624882629108
860,.12663427230047
870,.120624882629108
880,.12663427230047
890,.1374175
900,.1556675
910,.1739175
920,.1921675
930,.205778658536585
940,.218156707317073
950,.206496794871795
960,.184147405660377
970,.161670990566038
980,.139194575471698
990,.116718160377358
1000,.117739175257732
1010,.116718160377358
1020,.117739175257732
1030,.128357731958764
1040,.12765625
1050,.1201875
1060,.113078260869565
1070,.106208695652174
1080,.104507999999999
1090,.106208695652174
1100,.104507999999999
1110,.114867999999999
1120,.125227999999999
1130,.132152631578948
1140,.121521052631579
1150,.110889473684211
1160,.119600000000001
1170,.110889473684211
1180,.119600000000001
1190,.130486206896552
1200,.137296551724138
1210,.144106896551724
1220,.15091724137931
1230,.157727586206896
1240,.157014893617021
1250,.152078723404255
1260,.147142553191489
1270,.142909433962264
1280,.145003773584905
1290,.142909433962264
1300,.145003773584905
1310,.147098113207547
1320,.149192452830188
1330,.15128679245283
1340,.153381132075471
1350,.157052173913043
1360,.161117391304348
1370,.165182608695652
1380,.169247826086956
1390,.171977966101695
1400,.171740677966102
1410,.171503389830509
1420,.171266101694915
1430,.170941509433962
1440,.17041320754717
1450,.169884905660377
1460,.169356603773585
1470,.168828301886792
1480,.168299999999999
1490,.167545283018867
1500,.166790566037735
1510,.166035849056603
1520,.165281132075471
1530,.164526415094339
1540,.163687500000001
1550,.162812500000001
1560,.161937500000001
1570,.161062500000001
1580,.160187500000001


==> zgamrun2_all.csv <==
C1,C2
260,116.9566
270,156.116842105263
280,121.87401459854
290,98.1328571428567
300,65.7325
310,50.3943452380954
320,60.7574404761906
330,70.6106382978723
340,71.3411881188118
350,49.7588235294114
360,38.950985915493
370,40.2029896907217
380,55.823
390,64.0909289617488
400,50.6756284153007
410,39.3560248447205
420,34.6727950310558
430,34.6577142857143
440,37.3842448979592
450,41.4106250000003
460,45.9833333333332
470,31.4984848484847
480,27.2821608040201
490,24.2067839195979
500,22.5749803921569
510,27.7828235294118
520,32.6698850574712
530,36.9342528735632
540,41.1986206896552
550,35.225740740741
560,23.3674809160305
570,20.9247328244275
580,18.4819847328244
590,16.8900404858299
600,15.4365991902834
610,15.7144285714285
620,18.7001428571428
630,18.1988571428572
640,17.6623492063492
650,17.1258412698413
660,10.6374193548389
670,8.97678073089699
680,8.8551860465116
690,8.73359136212622
700,9.19728846153845
710,9.74079807692306
720,10.2843076923077
730,10.8278173076923
740,10.6109142857143
750,10.0982952380952
760,9.5856761904762
770,9.07305714285715
780,8.84174430379747
790,8.87009873417722
800,8.89845316455696
810,8.92680759493671
820,9.50270254957506
830,10.4916543909348
840,11.4806062322946
850,12.556357615894
860,15.715298013245
870,18.874238410596
880,21.9086996904025
890,18.8436842105263
900,15.7786687306502
910,12.713653250774
920,12.8223091603053
930,13.7745992366412
940,14.7268893129771
950,15.6791793893129
960,16.6314694656488
970,16.6794252873563
980,15.9874712643678
990,15.2955172413793
1000,14.6035632183908
1010,13.376
1020,10.5003225806452
1030,9.60193548387097
1040,8.70354838709677
1050,7.86962745098041
1060,7.61590196078433
1070,7.36217647058826
1080,7.10845098039218
1090,6.8547254901961
1100,6.60099999999999
1110,7.21183333333332
1120,7.82266666666666
1130,7.95315789473681
1140,7.76342105263154
1150,7.57368421052628
1160,7.38394736842102
1170,7.75560000000002
1180,8.26760000000002
1190,8.77960000000001
1200,9.22150684931508
1210,9.64589041095891
1220,10.0702739726027
1230,10.4946575342466
1240,10.9190410958904
1250,11.3434246575343
1260,11.7678082191781
1270,11.67625
1280,11.06875
1290,10.46125
1300,9.85374999999999
1310,9.24624999999999
1320,8.63874999999999
1330,8.03124999999999
1340,9.64975308641976
1350,9.83728395061729
1360,10.0248148148148
1370,10.2123456790123
1380,10.3998765432099
1390,10.5874074074074
1400,10.7749382716049
1410,10.9624691358025
1420,11.15
1430,10.9622222222222
1440,10.7744444444444
1450,10.5866666666666
1460,10.3988888888889
1470,10.2111111111111
1480,10.0233333333333
1490,9.83555555555554
1500,8.87571428571431
1510,7.72285714285715
1520,6.56999999999999
1530,6.45021505376343
1540,6.33043010752687
1550,6.21064516129032
1560,6.09086021505376
1570,5.9710752688172
1580,5.85129032258064
1590,5.73150537634408
1600,5.61172043010752
1610,5.49193548387096
1620,5.45232673267327
1630,5.4470792079208
1640,5.44183168316832
1650,5.43658415841585
1660,5.43133663366337
1670,5.4260891089109
1680,5.42084158415842
1690,5.41559405940595
1700,5.41034653465347
1710,5.40509900990099
1720,5.39305714285715
1730,5.37648571428572
1740,5.35991428571429
1750,5.34334285714286
1760,5.32677142857143
1770,5.3102
1780,5.29362857142858
1790,5.27705714285715
1800,5.26048571428572
1810,5.24391428571429
1820,5.22814414414413
1830,5.21958558558558
1840,5.21102702702702
1850,5.20246846846846
1860,5.1939099099099
1870,5.18535135135134
1880,5.17679279279278
1890,5.16823423423422
1900,5.15967567567566
1910,5.15111711711711
1920,5.14255855855855
1930,5.134
1940,5.13475630252101
1950,5.13551260504202
1960,5.13626890756302
1970,5.13702521008403
1980,5.13778151260504
1990,5.13853781512605
2000,5.13929411764706
2010,5.14005042016807
2020,5.14080672268907
2030,5.14156302521008
2040,5.14231932773109
2050,5.14226984126985
2060,5.13496825396826
2070,5.12766666666667
2080,5.12036507936508
2090,5.1130634920635
2100,5.10576190476191
2110,5.09846031746032
2120,5.09115873015874
2130,5.08385714285715
2140,5.07655555555556
2150,5.06925396825397
2160,5.06195238095239
2170,5.0546507936508
2180,5.04697744360902
2190,5.03893233082706
2200,5.03088721804511
2210,5.02284210526315
2220,5.0147969924812
2230,5.00675187969924
2240,4.99870676691729
2250,4.99066165413533
2260,4.98261654135338
2270,4.97457142857142
2280,4.96652631578947
2290,4.95848120300751
2300,4.95043609022556
2310,4.94312195121951
2320,4.93873170731707
2330,4.93434146341464
2340,4.9299512195122
2350,4.92556097560976
2360,4.92117073170732
2370,4.91678048780488
2380,4.91239024390244
2390,4.908
2400,11.5575
2410,11.3525
2420,11.12375
2430,10.87125
2440,10.61875
2450,10.36625
2460,10.3682051282051
2470,10.6246153846154
2480,10.8810256410257
2490,11.1374358974359
2500,11.403125
2510,11.675
2520,11.946875
2530,12.1728571428571
2540,12.33
2550,12.4871428571428
2560,12.6442857142857
2570,12.7648837209303
2580,12.7393023255814
2590,12.7137209302326
2600,12.6881395348838
2610,12.6625581395349
2620,12.6364285714286
2630,12.6102380952381
2640,12.5840476190477
2650,12.5578571428572
2660,12.4667567567567
2670,12.3478378378378
2680,12.2289189189189
2690,12.1100000000001
2700,10.9028571428572
2710,10.3181764705882
2720,10.1484705882352
2730,9.97876470588229


==> zzrun1_all.csv <==
C1,C2
150,215.74
160,176.883333333333
170,190.202777777777
180,198.258333333333
190,368.262500000001
200,362.903370786517
210,352.116853932584
220,325.666455696203
230,281.55253164557
240,272.878531073447
250,274.03125
260,315.125
270,278.687951807229
280,226.835999999998
290,226.881578947369
300,229.318644067796
310,147.86
320,104.993663366336
330,100.32238317757
340,104.140140186916
350,104.946354166667
360,104.269270833333
370,107.190659340659
380,111.311538461538
390,94.6468750000004
400,74.1499999999995
410,64.1195789473685
420,63.3774736842106
430,63.8480412371134
440,64.8892783505154
450,58.7941614906832
460,50.6665
470,45.7165
480,43.6163541666666
490,44.0434375
500,43.2886458333333
510,41.7782291666666
520,39.3085714285716
530,36.3889999999998
540,33.2514999999998
550,30.8950000000001
560,29.3845833333334
570,27.5824999999999
580,25.5512499999999
590,23.8722404371584
600,22.3913661202185
610,22.7976562500001
620,23.6466145833334
630,24.8811386138613
640,26.1633168316831
650,25.8225000000001
660,25.2391666666668
670,24.0956756756756
680,22.9264130434783
690,21.7905434782609
700,20.3428409090909
710,18.0076136363636
720,16.0847916666666
730,14.5743749999999
740,13.3029015544041
750,12.2044559585492
760,11.8078125
770,11.7932738095238
780,11.85875
790,11.9242261904762
800,11.9897023809524
810,11.9373684210527
820,11.8321052631579
830,11.71265625
840,11.58375
850,11.4777083333333
860,11.9204166666667
870,12.3874603174603
880,13.0329629629629
890,13.4654591836734
900,13.1848469387755
910,12.6397560975611
920,11.3651111111112
930,9.74288888888893
940,8.76086363636369
950,8.02900444444445
960,8.54722666666667
970,9.06544888888889
980,9.77941666666668
990,10.52525
1000,10.8750877192983


==> zzrun2_all.csv <==
C1,C2
210,385.965117404788
220,336.969568982759
230,512.110726694405
240,913.352959870344
250,523.64024659175
260,382.349180119169
270,306.245674770864
280,322.134166791638
290,248.998984528988
300,178.083533942744
310,171.36678202392
320,216.75841461729
330,292.263427138967
340,252.715807710372
350,222.081841014361
360,228.658258991905
370,211.555651693421
380,303.405048434127
390,318.687477850796
400,207.831360163854
410,189.285552646121
420,158.391886181946
430,135.062810303754
440,151.323838373883
450,250.029944129141
460,281.367021276596
470,267.43085106383
480,253.625133689839
490,177.174987659688
500,133.993295861043
510,144.114385005887
520,146.37366860782
530,140.437121553724
540,122.898834468575
550,117.344729781721
560,124.074131008391
570,113.039361702128
580,102.1625
590,91.4125000000003
600,86.0480748663105
610,81.1120212765954
620,78.5322340425529
630,76.0718085106386
640,74.0345744680855
650,71.9009090909088
660,69.5800534759355
670,67.4975000000002
680,65.6836702127661
690,63.3245989304813
700,60.5866310160428
710,57.1659574468085
720,53.4797872340426
730,49.9410638297873
740,46.4304255319149
750,43.1122459893048
760,39.8341860465117
770,36.8806976744186
780,34.1258333333334
790,31.7091666666667
800,30.1729411764705
810,30.4242780748662
820,31.1570212765958
830,32.4548936170213
840,29.5336378737541
850,28.8675249169435
860,28.2014119601329
870,27.5352990033222
880,26.8691860465116
890,26.203073089701
900,26.630015600624
910,28.026271450858
920,29.422527301092
930,30.818783151326
940,32.21503900156
950,33.6112948517941
960,33.8925837320574
970,30.2514354066985
980,26.6102870813397
990,25.1922018348624
1000,24.5151376146789
1010,23.8380733944954
1020,23.1610091743119
1030,22.4839449541284
1040,22.3818965517241
1050,23.6215517241379
1060,24.8612068965517
1070,26.1008620689655
1080,27.3405172413793
1090,28.5801724137931
1100,29.5962121212121
1110,30.3886363636364
1120,31.1810606060606
1130,31.9734848484848
1140,32.7659090909091
1150,33.5583333333333
1160,34.3507575757576
1170,36.1498181818181
1180,38.0607272727272
1190,39.9716363636363
1200,41.8825454545454
1210,40.9559999999999
1220,39.1759999999999
1230,37.3959999999999
1240,35.6159999999999
1250,32.4775
1260,28.999375
1270,25.52125
1280,23.5237931034483
1290,22.5134482758621
1300,21.5031034482759
1310,20.4927586206897
1320,19.4824137931035
1330,18.4720689655173
1340,16.7899999999999
1350,14.9399999999999
1360,13.0899999999999
1370,12.3461818181818
1380,11.8789090909091
1390,11.4116363636364
1400,10.9443636363636
1410,10.4770909090909
1420,10.145
1430,10.1283333333334
1440,10.1116666666667
1450,10.095
1460,10.0783333333334
1470,10.0616666666667
1480,10.056393442623
1490,10.0777049180328
1500,10.0990163934426
1510,10.1203278688525
1520,10.1416393442623
1530,10.1629508196722
1540,10.2101694915254
1550,10.3610169491525
1560,10.5118644067797
1570,10.6627118644068
1580,10.8135593220339
1590,10.964406779661
1600,11.0941935483871
1610,11.1748387096774
1620,11.2554838709677
1630,11.3361290322581
1640,11.4167741935484
1650,11.4974193548387
1660,11.5591666666667
1670,11.4508333333334
1680,11.3425
1690,11.2341666666667
1700,11.1258333333334
1710,10.9177966101695
1720,10.5194915254237
1730,10.1673666666667
1740,9.83503333333334
1750,9.50270000000001
1760,9.17036666666667
1770,8.83803333333334
1780,8.50570000000001
1790,8.15312999999998
1800,7.76342999999997
1810,7.37372999999998
1820,7.00504918032789
1830,6.82554098360658
1840,6.64603278688526
1850,6.46652459016396
1860,6.28701639344264
1870,6.10750819672133
1880,5.928
1890,5.93783606557377
1900,5.94767213114754
1910,5.95750819672131
1920,5.96734426229508
1930,5.97718032786885
1940,5.98701639344262
1950,6.0075254237288
1960,6.02922033898304
1970,5.97978947368424
1980,5.90610526315792
1990,5.83242105263161
2000,5.75873684210529
2010,5.68505263157897
2020,5.61136842105266
2030,5.4495
2040,5.27783333333333
2050,5.10616666666667
2060,4.9345
2070,4.76283333333333
2080,4.59116666666667
2090,4.6111612903226
2100,4.65245161290325
2110,4.69374193548389
2120,4.73503225806454
2130,4.77632258064518
2140,4.81761290322583
2150,4.83096551724137
2160,4.83234482758619
2170,4.83372413793102
2180,4.83510344827585
2190,4.83648275862068
2200,4.8378620689655
2210,4.8036779661017
2220,4.76554237288136
2230,4.72740677966102
2240,4.68927118644068
2250,4.65113559322034
2260,4.61300000000001
2270,4.66700000000001
2280,4.72100000000001
2290,4.77500000000001
2300,4.82900000000001
2310,4.88300000000001
2320,4.93700000000002
2330,4.92866666666669
2340,4.92033333333335
2350,4.91200000000002
2360,4.90366666666669
2370,4.89533333333335
2380,4.887
2390,4.88276271186441
2400,4.87852542372881
2410,4.87428813559322
2420,4.87005084745763
2430,4.86581355932203
2440,4.85798333333335
2450,4.81781666666669
2460,4.77765000000002
2470,4.73748333333335
2480,4.69731666666669
2490,4.65715000000002
2500,4.6168
2510,4.5748
2520,4.5328
2530,4.4908
2540,4.4488
2550,4.4068
2560,4.36737288135592
2570,4.35110169491524
2580,4.33483050847456
2590,4.31855932203389
2600,4.30228813559321
2610,4.28601694915253
2620,4.25876666666668
2630,4.18760000000001
2640,4.11643333333334
2650,4.04526666666668
2660,3.97410000000001
2670,3.90293333333334
2680,3.84753333333333
2690,3.85519999999999
2700,3.86286666666666
2710,3.87053333333333
2720,3.87819999999999
2730,3.88586666666666
2740,3.88081355932202
2750,3.82488135593219
2760,3.76894915254236
2770,3.71301694915253
2780,3.6570847457627
2790,3.60115254237287
2800,3.5463076923077
2810,3.49400000000001
2820,3.44169230769232
2830,3.38938461538463
2840,3.33707692307693
2850,3.28476923076924
2860,3.23246153846155
2870,3.16239999999998
2880,3.08789999999998
2890,3.01339999999998
2900,2.93889999999998
2910,2.86439999999999
2920,2.78989999999999
2930,2.82909523809524
2940,2.89671428571429
2950,2.96433333333333
2960,3.03195238095238
2970,6.32405882352941
2980,6.29788235294118
2990,6.27170588235294

